Error bounds for Lie Group representations in quantum mechanics

We provide state-dependent error bounds for strongly continuous unitary representations of connected Lie groups. That is, we bound the difference of two unitaries applied to a state in terms of the energy with respect to a reference Hamiltonian associated to the representation and a left-invariant metric distance on the group. Our method works for any connected Lie group and the metric is independent of the chosen representation. The approach also applies to projective representations and allows us to provide bounds on the energy constrained diamond norm distance of any suitably continuous channel representation of the group.

==> SO2n_FLO_Bound.csv <==
a,dist
0,0
0.0001,0.000276987
0.0002,0.000553974
0.0003,0.000830961
0.0004,0.001107947
0.0005,0.001384934
0.0006,0.001661921
0.0007,0.001938908
0.0008,0.002215895
0.0009,0.002492882
0.001,0.002769869
0.0011,0.003046856
0.0012,0.003323842
0.0013,0.003600829
0.0014,0.003877816
0.0015,0.004154803
0.0016,0.00443179
0.0017,0.004708777
0.0018,0.004985763
0.0019,0.00526275
0.002,0.005539737
0.0021,0.005816724
0.0022,0.006093711
0.0023,0.006370697
0.0024,0.006647684
0.0025,0.006924671
0.0026,0.007201658
0.0027,0.007478645
0.0028,0.007755631
0.0029,0.008032618
0.003,0.008309605
0.0031,0.008586591
0.0032,0.008863578
0.0033,0.009140565
0.0034,0.009417552
0.0035,0.009694538
0.0036,0.009971525
0.0037,0.010248512
0.0038,0.010525498
0.0039,0.010802485
0.004,0.011079471
0.0041,0.011356458
0.0042,0.011633445
0.0043,0.011910431
0.0044,0.012187418
0.0045,0.012464404
0.0046,0.012741391
0.0047,0.013018377
0.0048,0.013295364
0.0049,0.01357235
0.005,0.013849337
0.0051,0.014126323
0.0052,0.01440331
0.0053,0.014680296
0.0054,0.014957282
0.0055,0.015234269
0.0056,0.015511255
0.0057,0.015788242
0.0058,0.016065228
0.0059,0.016342214
0.006,0.0166192
0.0061,0.016896187
0.0062,0.017173173
0.0063,0.017450159
0.0064,0.017727145
0.0065,0.018004132
0.0066,0.018281118
0.0067,0.018558104
0.0068,0.01883509
0.0069,0.019112076
0.007,0.019389062
0.0071,0.019666048
0.0072,0.019943034
0.0073,0.02022002
0.0074,0.020497006
0.0075,0.020773992
0.0076,0.021050978
0.0077,0.021327964
0.0078,0.02160495
0.0079,0.021881936
0.008,0.022158921
0.0081,0.022435907
0.0082,0.022712893
0.0083,0.022989879
0.0084,0.023266864
0.0085,0.02354385
0.0086,0.023820836
0.0087,0.024097821
0.0088,0.024374807
0.0089,0.024651793
0.009,0.024928778
0.0091,0.025205764
0.0092,0.025482749
0.0093,0.025759734
0.0094,0.02603672
0.0095,0.026313705
0.0096,0.026590691
0.0097,0.026867676
0.0098,0.027144661
0.0099,0.027421646
0.01,0.027698632
0.0101,0.027975617
0.0102,0.028252602
0.0103,0.028529587
0.0104,0.028806572
0.0105,0.029083557
0.0106,0.029360542
0.0107,0.029637527
0.0108,0.029914512
0.0109,0.030191497
0.011,0.030468482
0.0111,0.030745467
0.0112,0.031022452
0.0113,0.031299436
0.0114,0.031576421
0.0115,0.031853406
0.0116,0.03213039
0.0117,0.032407375
0.0118,0.03268436
0.0119,0.032961344
0.012,0.033238329
0.0121,0.033515313
0.0122,0.033792297
0.0123,0.034069282
0.0124,0.034346266
0.0125,0.03462325
0.0126,0.034900235
0.0127,0.035177219
0.0128,0.035454203
0.0129,0.035731187
0.013,0.036008171
0.0131,0.036285155
0.0132,0.036562139
0.0133,0.036839123
0.0134,0.037116107
0.0135,0.037393091
0.0136,0.037670075
0.0137,0.037947058
0.0138,0.038224042
0.0139,0.038501026
0.014,0.038778009
0.0141,0.039054993
0.0142,0.039331976
0.0143,0.03960896
0.0144,0.039885943
0.0145,0.040162927
0.0146,0.04043991
0.0147,0.040716893
0.0148,0.040993877
0.0149,0.04127086
0.015,0.041547843
0.0151,0.041824826
0.0152,0.042101809
0.0153,0.042378792
0.0154,0.042655775
0.0155,0.042932758
0.0156,0.043209741
0.0157,0.043486723
0.0158,0.043763706
0.0159,0.044040689
0.016,0.044317671
0.0161,0.044594654
0.0162,0.044871636
0.0163,0.045148619
0.0164,0.045425601
0.0165,0.045702584
0.0166,0.045979566
0.0167,0.046256548
0.0168,0.04653353
0.0169,0.046810513
0.017,0.047087495
0.0171,0.047364477
0.0172,0.047641459
0.0173,0.04791844
0.0174,0.048195422
0.0175,0.048472404
0.0176,0.048749386
0.0177,0.049026367
0.0178,0.049303349
0.0179,0.049580331
0.018,0.049857312
0.0181,0.050134293
0.0182,0.050411275
0.0183,0.050688256
0.0184,0.050965237
0.0185,0.051242219
0.0186,0.0515192
0.0187,0.051796181
0.0188,0.052073162
0.0189,0.052350143
0.019,0.052627123
0.0191,0.052904104
0.0192,0.053181085
0.0193,0.053458066
0.0194,0.053735046
0.0195,0.054012027
0.0196,0.054289007
0.0197,0.054565988
0.0198,0.054842968
0.0199,0.055119948
0.02,0.055396929
0.0201,0.055673909
0.0202,0.055950889
0.0203,0.056227869
0.0204,0.056504849
0.0205,0.056781829
0.0206,0.057058808
0.0207,0.057335788
0.0208,0.057612768
0.0209,0.057889747
0.021,0.058166727
0.0211,0.058443706
0.0212,0.058720686
0.0213,0.058997665
0.0214,0.059274644
0.0215,0.059551623
0.0216,0.059828603
0.0217,0.060105582
0.0218,0.060382561
0.0219,0.060659539
0.022,0.060936518
0.0221,0.061213497
0.0222,0.061490476
0.0223,0.061767454
0.0224,0.062044433
0.0225,0.062321411
0.0226,0.06259839
0.0227,0.062875368
0.0228,0.063152346
0.0229,0.063429324
0.023,0.063706302
0.0231,0.06398328
0.0232,0.064260258
0.0233,0.064537236
0.0234,0.064814214
0.0235,0.065091191
0.0236,0.065368169
0.0237,0.065645146
0.0238,0.065922124
0.0239,0.066199101
0.024,0.066476079
0.0241,0.066753056
0.0242,0.067030033
0.0243,0.06730701
0.0244,0.067583987
0.0245,0.067860964
0.0246,0.06813794
0.0247,0.068414917
0.0248,0.068691894
0.0249,0.06896887
0.025,0.069245847
0.0251,0.069522823
0.0252,0.069799799
0.0253,0.070076776
0.0254,0.070353752
0.0255,0.070630728
0.0256,0.070907704
0.0257,0.07118468
0.0258,0.071461655
0.0259,0.071738631
0.026,0.072015607
0.0261,0.072292582
0.0262,0.072569558
0.0263,0.072846533
0.0264,0.073123508
0.0265,0.073400483
0.0266,0.073677458
0.0267,0.073954433
0.0268,0.074231408
0.0269,0.074508383
0.027,0.074785358
0.0271,0.075062332
0.0272,0.075339307
0.0273,0.075616281
0.0274,0.075893256
0.0275,0.07617023
0.0276,0.076447204
0.0277,0.076724178
0.0278,0.077001152
0.0279,0.077278126
0.028,0.0775551
0.0281,0.077832074
0.0282,0.078109047
0.0283,0.078386021
0.0284,0.078662994
0.0285,0.078939967
0.0286,0.079216941
0.0287,0.079493914
0.0288,0.079770887
0.0289,0.08004786
0.029,0.080324833
0.0291,0.080601805
0.0292,0.080878778
0.0293,0.081155751
0.0294,0.081432723
0.0295,0.081709695
0.0296,0.081986668
0.0297,0.08226364
0.0298,0.082540612
0.0299,0.082817584
0.03,0.083094556
0.0301,0.083371527
0.0302,0.083648499
0.0303,0.083925471
0.0304,0.084202442
0.0305,0.084479413
0.0306,0.084756385
0.0307,0.085033356
0.0308,0.085310327
0.0309,0.085587298
0.031,0.085864269
0.0311,0.086141239
0.0312,0.08641821
0.0313,0.086695181
0.0314,0.086972151
0.0315,0.087249121
0.0316,0.087526092
0.0317,0.087803062
0.0318,0.088080032
0.0319,0.088357002
0.032,0.088633971
0.0321,0.088910941
0.0322,0.089187911
0.0323,0.08946488
0.0324,0.089741849
0.0325,0.090018819
0.0326,0.090295788
0.0327,0.090572757
0.0328,0.090849726
0.0329,0.091126695
0.033,0.091403663
0.0331,0.091680632
0.0332,0.0919576
0.0333,0.092234569
0.0334,0.092511537
0.0335,0.092788505
0.0336,0.093065473
0.0337,0.093342441
0.0338,0.093619409
0.0339,0.093896376
0.034,0.094173344
0.0341,0.094450312
0.0342,0.094727279
0.0343,0.095004246
0.0344,0.095281213
0.0345,0.09555818
0.0346,0.095835147
0.0347,0.096112114
0.0348,0.096389081
0.0349,0.096666047
0.035,0.096943014
0.0351,0.09721998
0.0352,0.097496946
0.0353,0.097773912
0.0354,0.098050878
0.0355,0.098327844
0.0356,0.09860481
0.0357,0.098881775
0.0358,0.099158741
0.0359,0.099435706
0.036,0.099712671
0.0361,0.099989636
0.0362,0.100266601
0.0363,0.100543566
0.0364,0.100820531
0.0365,0.101097496
0.0366,0.10137446
0.0367,0.101651425
0.0368,0.101928389
0.0369,0.102205353
0.037,0.102482317
0.0371,0.102759281
0.0372,0.103036245
0.0373,0.103313208
0.0374,0.103590172
0.0375,0.103867135
0.0376,0.104144098
0.0377,0.104421062
0.0378,0.104698025
0.0379,0.104974988
0.038,0.10525195
0.0381,0.105528913
0.0382,0.105805875
0.0383,0.106082838
0.0384,0.1063598
0.0385,0.106636762
0.0386,0.106913724
0.0387,0.107190686
0.0388,0.107467648
0.0389,0.107744609
0.039,0.108021571
0.0391,0.108298532
0.0392,0.108575493
0.0393,0.108852454
0.0394,0.109129415
0.0395,0.109406376
0.0396,0.109683337
0.0397,0.109960298
0.0398,0.110237258
0.0399,0.110514218
0.04,0.110791178
0.0401,0.111068138
0.0402,0.111345098
0.0403,0.111622058
0.0404,0.111899018
0.0405,0.112175977
0.0406,0.112452936
0.0407,0.112729896
0.0408,0.113006855
0.0409,0.113283814
0.041,0.113560772
0.0411,0.113837731
0.0412,0.11411469
0.0413,0.114391648
0.0414,0.114668606
0.0415,0.114945564
0.0416,0.115222522
0.0417,0.11549948
0.0418,0.115776438
0.0419,0.116053395
0.042,0.116330353
0.0421,0.11660731
0.0422,0.116884267
0.0423,0.117161224
0.0424,0.117438181
0.0425,0.117715138
0.0426,0.117992094
0.0427,0.118269051
0.0428,0.118546007
0.0429,0.118822963
0.043,0.119099919
0.0431,0.119376875
0.0432,0.119653831
0.0433,0.119930786
0.0434,0.120207742
0.0435,0.120484697
0.0436,0.120761652
0.0437,0.121038607
0.0438,0.121315562
0.0439,0.121592517
0.044,0.121869471
0.0441,0.122146426
0.0442,0.12242338
0.0443,0.122700334
0.0444,0.122977288
0.0445,0.123254242
0.0446,0.123531195
0.0447,0.123808149
0.0448,0.124085102
0.0449,0.124362055
0.045,0.124639008
0.0451,0.124915961
0.0452,0.125192914
0.0453,0.125469867
0.0454,0.125746819
0.0455,0.126023771
0.0456,0.126300723
0.0457,0.126577675
0.0458,0.126854627
0.0459,0.127131579
0.046,0.127408531
0.0461,0.127685482
0.0462,0.127962433
0.0463,0.128239384
0.0464,0.128516335
0.0465,0.128793286
0.0466,0.129070236
0.0467,0.129347187
0.0468,0.129624137
0.0469,0.129901087
0.047,0.130178037
0.0471,0.130454987
0.0472,0.130731937
0.0473,0.131008886
0.0474,0.131285836
0.0475,0.131562785
0.0476,0.131839734
0.0477,0.132116683
0.0478,0.132393631
0.0479,0.13267058
0.048,0.132947528
0.0481,0.133224476
0.0482,0.133501425
0.0483,0.133778372
0.0484,0.13405532
0.0485,0.134332268
0.0486,0.134609215
0.0487,0.134886162
0.0488,0.135163109
0.0489,0.135440056
0.049,0.135717003
0.0491,0.13599395
0.0492,0.136270896
0.0493,0.136547842
0.0494,0.136824789
0.0495,0.137101734
0.0496,0.13737868
0.0497,0.137655626
0.0498,0.137932571
0.0499,0.138209517
0.05,0.138486462
0.0501,0.138763407
0.0502,0.139040351
0.0503,0.139317296
0.0504,0.13959424
0.0505,0.139871185
0.0506,0.140148129
0.0507,0.140425073
0.0508,0.140702016
0.0509,0.14097896
0.051,0.141255903
0.0511,0.141532847
0.0512,0.14180979
0.0513,0.142086733
0.0514,0.142363675
0.0515,0.142640618
0.0516,0.14291756
0.0517,0.143194503
0.0518,0.143471445
0.0519,0.143748386
0.052,0.144025328
0.0521,0.14430227
0.0522,0.144579211
0.0523,0.144856152
0.0524,0.145133093
0.0525,0.145410034
0.0526,0.145686975
0.0527,0.145963915
0.0528,0.146240855
0.0529,0.146517796
0.053,0.146794735
0.0531,0.147071675
0.0532,0.147348615
0.0533,0.147625554
0.0534,0.147902493
0.0535,0.148179432
0.0536,0.148456371
0.0537,0.14873331
0.0538,0.149010249
0.0539,0.149287187
0.054,0.149564125
0.0541,0.149841063
0.0542,0.150118001
0.0543,0.150394938
0.0544,0.150671876
0.0545,0.150948813
0.0546,0.15122575
0.0547,0.151502687
0.0548,0.151779624
0.0549,0.15205656
0.055,0.152333496
0.0551,0.152610433
0.0552,0.152887369
0.0553,0.153164304
0.0554,0.15344124
0.0555,0.153718175
0.0556,0.153995111
0.0557,0.154272046
0.0558,0.15454898
0.0559,0.154825915
0.056,0.15510285
0.0561,0.155379784
0.0562,0.155656718
0.0563,0.155933652
0.0564,0.156210586
0.0565,0.156487519
0.0566,0.156764452
0.0567,0.157041386
0.0568,0.157318318
0.0569,0.157595251
0.057,0.157872184
0.0571,0.158149116
0.0572,0.158426048
0.0573,0.15870298
0.0574,0.158979912
0.0575,0.159256844
0.0576,0.159533775
0.0577,0.159810706
0.0578,0.160087638
0.0579,0.160364568
0.058,0.160641499
0.0581,0.160918429
0.0582,0.16119536
0.0583,0.16147229
0.0584,0.16174922
0.0585,0.162026149
0.0586,0.162303079
0.0587,0.162580008
0.0588,0.162856937
0.0589,0.163133866
0.059,0.163410795
0.0591,0.163687723
0.0592,0.163964652
0.0593,0.16424158
0.0594,0.164518508
0.0595,0.164795435
0.0596,0.165072363
0.0597,0.16534929
0.0598,0.165626217
0.0599,0.165903144
0.06,0.166180071
0.0601,0.166456997
0.0602,0.166733924
0.0603,0.16701085
0.0604,0.167287776
0.0605,0.167564701
0.0606,0.167841627
0.0607,0.168118552
0.0608,0.168395477
0.0609,0.168672402
0.061,0.168949327
0.0611,0.169226251
0.0612,0.169503176
0.0613,0.1697801
0.0614,0.170057024
0.0615,0.170333947
0.0616,0.170610871
0.0617,0.170887794
0.0618,0.171164717
0.0619,0.17144164
0.062,0.171718562
0.0621,0.171995485
0.0622,0.172272407
0.0623,0.172549329
0.0624,0.172826251
0.0625,0.173103172
0.0626,0.173380094
0.0627,0.173657015
0.0628,0.173933936
0.0629,0.174210857
0.063,0.174487777
0.0631,0.174764697
0.0632,0.175041618
0.0633,0.175318537
0.0634,0.175595457
0.0635,0.175872377
0.0636,0.176149296
0.0637,0.176426215
0.0638,0.176703134
0.0639,0.176980052
0.064,0.177256971
0.0641,0.177533889
0.0642,0.177810807
0.0643,0.178087725
0.0644,0.178364642
0.0645,0.17864156
0.0646,0.178918477
0.0647,0.179195394
0.0648,0.17947231
0.0649,0.179749227
0.065,0.180026143
0.0651,0.180303059
0.0652,0.180579975
0.0653,0.18085689
0.0654,0.181133806
0.0655,0.181410721
0.0656,0.181687636
0.0657,0.181964551
0.0658,0.182241465
0.0659,0.182518379
0.066,0.182795294
0.0661,0.183072207
0.0662,0.183349121
0.0663,0.183626034
0.0664,0.183902948
0.0665,0.184179861
0.0666,0.184456773
0.0667,0.184733686
0.0668,0.185010598
0.0669,0.18528751
0.067,0.185564422
0.0671,0.185841334
0.0672,0.186118245
0.0673,0.186395156
0.0674,0.186672067
0.0675,0.186948978
0.0676,0.187225888
0.0677,0.187502798
0.0678,0.187779708
0.0679,0.188056618
0.068,0.188333528
0.0681,0.188610437
0.0682,0.188887346
0.0683,0.189164255
0.0684,0.189441164
0.0685,0.189718072
0.0686,0.189994981
0.0687,0.190271889
0.0688,0.190548796
0.0689,0.190825704
0.069,0.191102611
0.0691,0.191379518
0.0692,0.191656425
0.0693,0.191933332
0.0694,0.192210238
0.0695,0.192487144
0.0696,0.19276405
0.0697,0.193040956
0.0698,0.193317861
0.0699,0.193594766
0.07,0.193871671
0.0701,0.194148576
0.0702,0.19442548
0.0703,0.194702385
0.0704,0.194979289
0.0705,0.195256192
0.0706,0.195533096
0.0707,0.195809999
0.0708,0.196086902
0.0709,0.196363805
0.071,0.196640708
0.0711,0.19691761
0.0712,0.197194512
0.0713,0.197471414
0.0714,0.197748316
0.0715,0.198025217
0.0716,0.198302118
0.0717,0.198579019
0.0718,0.19885592
0.0719,0.19913282
0.072,0.199409721
0.0721,0.199686621
0.0722,0.19996352
0.0723,0.20024042
0.0724,0.200517319
0.0725,0.200794218
0.0726,0.201071117
0.0727,0.201348015
0.0728,0.201624914
0.0729,0.201901812
0.073,0.202178709
0.0731,0.202455607
0.0732,0.202732504
0.0733,0.203009401
0.0734,0.203286298
0.0735,0.203563195
0.0736,0.203840091
0.0737,0.204116987
0.0738,0.204393883
0.0739,0.204670778
0.074,0.204947674
0.0741,0.205224569
0.0742,0.205501464
0.0743,0.205778358
0.0744,0.206055253
0.0745,0.206332147
0.0746,0.206609041
0.0747,0.206885934
0.0748,0.207162827
0.0749,0.20743972
0.075,0.207716613
0.0751,0.207993506
0.0752,0.208270398
0.0753,0.20854729
0.0754,0.208824182
0.0755,0.209101074
0.0756,0.209377965
0.0757,0.209654856
0.0758,0.209931747
0.0759,0.210208637
0.076,0.210485528
0.0761,0.210762418
0.0762,0.211039308
0.0763,0.211316197
0.0764,0.211593086
0.0765,0.211869975
0.0766,0.212146864
0.0767,0.212423753
0.0768,0.212700641
0.0769,0.212977529
0.077,0.213254417
0.0771,0.213531304
0.0772,0.213808191
0.0773,0.214085078
0.0774,0.214361965
0.0775,0.214638852
0.0776,0.214915738
0.0777,0.215192624
0.0778,0.215469509
0.0779,0.215746395
0.078,0.21602328
0.0781,0.216300165
0.0782,0.21657705
0.0783,0.216853934
0.0784,0.217130818
0.0785,0.217407702
0.0786,0.217684585
0.0787,0.217961469
0.0788,0.218238352
0.0789,0.218515235
0.079,0.218792117
0.0791,0.219068999
0.0792,0.219345881
0.0793,0.219622763
0.0794,0.219899645
0.0795,0.220176526
0.0796,0.220453407
0.0797,0.220730287
0.0798,0.221007168
0.0799,0.221284048
0.08,0.221560928
0.0801,0.221837807
0.0802,0.222114687
0.0803,0.222391566
0.0804,0.222668445
0.0805,0.222945323
0.0806,0.223222201
0.0807,0.223499079
0.0808,0.223775957
0.0809,0.224052834
0.081,0.224329712
0.0811,0.224606589
0.0812,0.224883465
0.0813,0.225160342
0.0814,0.225437218
0.0815,0.225714093
0.0816,0.225990969
0.0817,0.226267844
0.0818,0.226544719
0.0819,0.226821594
0.082,0.227098468
0.0821,0.227375343
0.0822,0.227652216
0.0823,0.22792909
0.0824,0.228205963
0.0825,0.228482836
0.0826,0.228759709
0.0827,0.229036582
0.0828,0.229313454
0.0829,0.229590326
0.083,0.229867198
0.0831,0.230144069
0.0832,0.23042094
0.0833,0.230697811
0.0834,0.230974682
0.0835,0.231251552
0.0836,0.231528422
0.0837,0.231805292
0.0838,0.232082161
0.0839,0.23235903
0.084,0.232635899
0.0841,0.232912768
0.0842,0.233189636
0.0843,0.233466504
0.0844,0.233743372
0.0845,0.234020239
0.0846,0.234297107
0.0847,0.234573974
0.0848,0.23485084
0.0849,0.235127707
0.085,0.235404573
0.0851,0.235681438
0.0852,0.235958304
0.0853,0.236235169
0.0854,0.236512034
0.0855,0.236788899
0.0856,0.237065763
0.0857,0.237342627
0.0858,0.237619491
0.0859,0.237896354
0.086,0.238173218
0.0861,0.23845008
0.0862,0.238726943
0.0863,0.239003805
0.0864,0.239280667
0.0865,0.239557529
0.0866,0.239834391
0.0867,0.240111252
0.0868,0.240388113
0.0869,0.240664973
0.087,0.240941834
0.0871,0.241218694
0.0872,0.241495553
0.0873,0.241772413
0.0874,0.242049272
0.0875,0.242326131
0.0876,0.242602989
0.0877,0.242879848
0.0878,0.243156706
0.0879,0.243433563
0.088,0.243710421
0.0881,0.243987278
0.0882,0.244264135
0.0883,0.244540991
0.0884,0.244817847
0.0885,0.245094703
0.0886,0.245371559
0.0887,0.245648414
0.0888,0.245925269
0.0889,0.246202124
0.089,0.246478978
0.0891,0.246755832
0.0892,0.247032686
0.0893,0.24730954
0.0894,0.247586393
0.0895,0.247863246
0.0896,0.248140098
0.0897,0.248416951
0.0898,0.248693803
0.0899,0.248970655
0.09,0.249247506
0.0901,0.249524357
0.0902,0.249801208
0.0903,0.250078058
0.0904,0.250354909
0.0905,0.250631759
0.0906,0.250908608
0.0907,0.251185457
0.0908,0.251462306
0.0909,0.251739155
0.091,0.252016004
0.0911,0.252292852
0.0912,0.252569699
0.0913,0.252846547
0.0914,0.253123394
0.0915,0.253400241
0.0916,0.253677088
0.0917,0.253953934
0.0918,0.25423078
0.0919,0.254507625
0.092,0.254784471
0.0921,0.255061316
0.0922,0.25533816
0.0923,0.255615005
0.0924,0.255891849
0.0925,0.256168693
0.0926,0.256445536
0.0927,0.256722379
0.0928,0.256999222
0.0929,0.257276065
0.093,0.257552907
0.0931,0.257829749
0.0932,0.258106591
0.0933,0.258383432
0.0934,0.258660273
0.0935,0.258937114
0.0936,0.259213954
0.0937,0.259490794
0.0938,0.259767634
0.0939,0.260044473
0.094,0.260321312
0.0941,0.260598151
0.0942,0.26087499
0.0943,0.261151828
0.0944,0.261428666
0.0945,0.261705503
0.0946,0.26198234
0.0947,0.262259177
0.0948,0.262536014
0.0949,0.26281285
0.095,0.263089686
0.0951,0.263366522
0.0952,0.263643357
0.0953,0.263920192
0.0954,0.264197027
0.0955,0.264473861
0.0956,0.264750695
0.0957,0.265027529
0.0958,0.265304362
0.0959,0.265581195
0.096,0.265858028
0.0961,0.26613486
0.0962,0.266411693
0.0963,0.266688524
0.0964,0.266965356
0.0965,0.267242187
0.0966,0.267519018
0.0967,0.267795848
0.0968,0.268072678
0.0969,0.268349508
0.097,0.268626338
0.0971,0.268903167
0.0972,0.269179996
0.0973,0.269456824
0.0974,0.269733653
0.0975,0.270010481
0.0976,0.270287308
0.0977,0.270564135
0.0978,0.270840962
0.0979,0.271117789
0.098,0.271394615
0.0981,0.271671441
0.0982,0.271948267
0.0983,0.272225092
0.0984,0.272501917
0.0985,0.272778742
0.0986,0.273055566
0.0987,0.27333239
0.0988,0.273609213
0.0989,0.273886037
0.099,0.27416286
0.0991,0.274439682
0.0992,0.274716505
0.0993,0.274993327
0.0994,0.275270148
0.0995,0.27554697
0.0996,0.275823791
0.0997,0.276100611
0.0998,0.276377431
0.0999,0.276654251
0.1,0.276931071

==> SO2n_Our_Bound.csv <==
a,dist
0,0
0.0001,0.000266437
0.0002,0.000532874
0.0003,0.000799311
0.0004,0.001065748
0.0005,0.001332186
0.0006,0.001598623
0.0007,0.00186506
0.0008,0.002131497
0.0009,0.002397934
0.001,0.002664371
0.0011,0.002930808
0.0012,0.003197245
0.0013,0.003463682
0.0014,0.003730119
0.0015,0.003996556
0.0016,0.004262993
0.0017,0.00452943
0.0018,0.004795868
0.0019,0.005062305
0.002,0.005328742
0.0021,0.005595179
0.0022,0.005861616
0.0023,0.006128053
0.0024,0.00639449
0.0025,0.006660927
0.0026,0.006927364
0.0027,0.007193801
0.0028,0.007460238
0.0029,0.007726675
0.003,0.007993112
0.0031,0.008259549
0.0032,0.008525986
0.0033,0.008792422
0.0034,0.009058859
0.0035,0.009325296
0.0036,0.009591733
0.0037,0.00985817
0.0038,0.010124607
0.0039,0.010391044
0.004,0.010657481
0.0041,0.010923917
0.0042,0.011190354
0.0043,0.011456791
0.0044,0.011723228
0.0045,0.011989665
0.0046,0.012256101
0.0047,0.012522538
0.0048,0.012788975
0.0049,0.013055412
0.005,0.013321848
0.0051,0.013588285
0.0052,0.013854722
0.0053,0.014121158
0.0054,0.014387595
0.0055,0.014654032
0.0056,0.014920468
0.0057,0.015186905
0.0058,0.015453341
0.0059,0.015719778
0.006,0.015986215
0.0061,0.016252651
0.0062,0.016519088
0.0063,0.016785524
0.0064,0.01705196
0.0065,0.017318397
0.0066,0.017584833
0.0067,0.01785127
0.0068,0.018117706
0.0069,0.018384142
0.007,0.018650579
0.0071,0.018917015
0.0072,0.019183451
0.0073,0.019449888
0.0074,0.019716324
0.0075,0.01998276
0.0076,0.020249196
0.0077,0.020515632
0.0078,0.020782068
0.0079,0.021048505
0.008,0.021314941
0.0081,0.021581377
0.0082,0.021847813
0.0083,0.022114249
0.0084,0.022380685
0.0085,0.022647121
0.0086,0.022913557
0.0087,0.023179993
0.0088,0.023446428
0.0089,0.023712864
0.009,0.0239793
0.0091,0.024245736
0.0092,0.024512172
0.0093,0.024778607
0.0094,0.025045043
0.0095,0.025311479
0.0096,0.025577914
0.0097,0.02584435
0.0098,0.026110785
0.0099,0.026377221
0.01,0.026643657
0.0101,0.026910092
0.0102,0.027176527
0.0103,0.027442963
0.0104,0.027709398
0.0105,0.027975834
0.0106,0.028242269
0.0107,0.028508704
0.0108,0.028775139
0.0109,0.029041575
0.011,0.02930801
0.0111,0.029574445
0.0112,0.02984088
0.0113,0.030107315
0.0114,0.03037375
0.0115,0.030640185
0.0116,0.03090662
0.0117,0.031173055
0.0118,0.03143949
0.0119,0.031705925
0.012,0.031972359
0.0121,0.032238794
0.0122,0.032505229
0.0123,0.032771664
0.0124,0.033038098
0.0125,0.033304533
0.0126,0.033570967
0.0127,0.033837402
0.0128,0.034103836
0.0129,0.034370271
0.013,0.034636705
0.0131,0.03490314
0.0132,0.035169574
0.0133,0.035436008
0.0134,0.035702443
0.0135,0.035968877
0.0136,0.036235311
0.0137,0.036501745
0.0138,0.036768179
0.0139,0.037034613
0.014,0.037301047
0.0141,0.037567481
0.0142,0.037833915
0.0143,0.038100349
0.0144,0.038366782
0.0145,0.038633216
0.0146,0.03889965
0.0147,0.039166083
0.0148,0.039432517
0.0149,0.039698951
0.015,0.039965384
0.0151,0.040231818
0.0152,0.040498251
0.0153,0.040764684
0.0154,0.041031118
0.0155,0.041297551
0.0156,0.041563984
0.0157,0.041830417
0.0158,0.04209685
0.0159,0.042363283
0.016,0.042629716
0.0161,0.042896149
0.0162,0.043162582
0.0163,0.043429015
0.0164,0.043695448
0.0165,0.043961881
0.0166,0.044228313
0.0167,0.044494746
0.0168,0.044761179
0.0169,0.045027611
0.017,0.045294044
0.0171,0.045560476
0.0172,0.045826908
0.0173,0.046093341
0.0174,0.046359773
0.0175,0.046626205
0.0176,0.046892637
0.0177,0.047159069
0.0178,0.047425501
0.0179,0.047691933
0.018,0.047958365
0.0181,0.048224797
0.0182,0.048491229
0.0183,0.048757661
0.0184,0.049024092
0.0185,0.049290524
0.0186,0.049556956
0.0187,0.049823387
0.0188,0.050089819
0.0189,0.05035625
0.019,0.050622681
0.0191,0.050889112
0.0192,0.051155544
0.0193,0.051421975
0.0194,0.051688406
0.0195,0.051954837
0.0196,0.052221268
0.0197,0.052487699
0.0198,0.05275413
0.0199,0.05302056
0.02,0.053286991
0.0201,0.053553422
0.0202,0.053819852
0.0203,0.054086283
0.0204,0.054352713
0.0205,0.054619143
0.0206,0.054885574
0.0207,0.055152004
0.0208,0.055418434
0.0209,0.055684864
0.021,0.055951294
0.0211,0.056217724
0.0212,0.056484154
0.0213,0.056750584
0.0214,0.057017014
0.0215,0.057283443
0.0216,0.057549873
0.0217,0.057816303
0.0218,0.058082732
0.0219,0.058349162
0.022,0.058615591
0.0221,0.05888202
0.0222,0.059148449
0.0223,0.059414878
0.0224,0.059681308
0.0225,0.059947737
0.0226,0.060214165
0.0227,0.060480594
0.0228,0.060747023
0.0229,0.061013452
0.023,0.06127988
0.0231,0.061546309
0.0232,0.061812737
0.0233,0.062079166
0.0234,0.062345594
0.0235,0.062612022
0.0236,0.06287845
0.0237,0.063144879
0.0238,0.063411307
0.0239,0.063677735
0.024,0.063944162
0.0241,0.06421059
0.0242,0.064477018
0.0243,0.064743446
0.0244,0.065009873
0.0245,0.065276301
0.0246,0.065542728
0.0247,0.065809155
0.0248,0.066075583
0.0249,0.06634201
0.025,0.066608437
0.0251,0.066874864
0.0252,0.067141291
0.0253,0.067407718
0.0254,0.067674144
0.0255,0.067940571
0.0256,0.068206998
0.0257,0.068473424
0.0258,0.06873985
0.0259,0.069006277
0.026,0.069272703
0.0261,0.069539129
0.0262,0.069805555
0.0263,0.070071981
0.0264,0.070338407
0.0265,0.070604833
0.0266,0.070871259
0.0267,0.071137684
0.0268,0.07140411
0.0269,0.071670536
0.027,0.071936961
0.0271,0.072203386
0.0272,0.072469812
0.0273,0.072736237
0.0274,0.073002662
0.0275,0.073269087
0.0276,0.073535512
0.0277,0.073801936
0.0278,0.074068361
0.0279,0.074334786
0.028,0.07460121
0.0281,0.074867635
0.0282,0.075134059
0.0283,0.075400483
0.0284,0.075666907
0.0285,0.075933331
0.0286,0.076199755
0.0287,0.076466179
0.0288,0.076732603
0.0289,0.076999027
0.029,0.07726545
0.0291,0.077531874
0.0292,0.077798297
0.0293,0.078064721
0.0294,0.078331144
0.0295,0.078597567
0.0296,0.07886399
0.0297,0.079130413
0.0298,0.079396836
0.0299,0.079663259
0.03,0.079929681
0.0301,0.080196104
0.0302,0.080462526
0.0303,0.080728949
0.0304,0.080995371
0.0305,0.081261793
0.0306,0.081528215
0.0307,0.081794637
0.0308,0.082061059
0.0309,0.082327481
0.031,0.082593902
0.0311,0.082860324
0.0312,0.083126745
0.0313,0.083393167
0.0314,0.083659588
0.0315,0.083926009
0.0316,0.08419243
0.0317,0.084458851
0.0318,0.084725272
0.0319,0.084991693
0.032,0.085258114
0.0321,0.085524534
0.0322,0.085790955
0.0323,0.086057375
0.0324,0.086323795
0.0325,0.086590215
0.0326,0.086856635
0.0327,0.087123055
0.0328,0.087389475
0.0329,0.087655895
0.033,0.087922315
0.0331,0.088188734
0.0332,0.088455153
0.0333,0.088721573
0.0334,0.088987992
0.0335,0.089254411
0.0336,0.08952083
0.0337,0.089787249
0.0338,0.090053668
0.0339,0.090320086
0.034,0.090586505
0.0341,0.090852923
0.0342,0.091119342
0.0343,0.09138576
0.0344,0.091652178
0.0345,0.091918596
0.0346,0.092185014
0.0347,0.092451432
0.0348,0.092717849
0.0349,0.092984267
0.035,0.093250684
0.0351,0.093517101
0.0352,0.093783519
0.0353,0.094049936
0.0354,0.094316353
0.0355,0.09458277
0.0356,0.094849186
0.0357,0.095115603
0.0358,0.09538202
0.0359,0.095648436
0.036,0.095914852
0.0361,0.096181268
0.0362,0.096447684
0.0363,0.0967141
0.0364,0.096980516
0.0365,0.097246932
0.0366,0.097513347
0.0367,0.097779763
0.0368,0.098046178
0.0369,0.098312594
0.037,0.098579009
0.0371,0.098845424
0.0372,0.099111839
0.0373,0.099378253
0.0374,0.099644668
0.0375,0.099911082
0.0376,0.100177497
0.0377,0.100443911
0.0378,0.100710325
0.0379,0.100976739
0.038,0.101243153
0.0381,0.101509567
0.0382,0.101775981
0.0383,0.102042394
0.0384,0.102308808
0.0385,0.102575221
0.0386,0.102841634
0.0387,0.103108047
0.0388,0.10337446
0.0389,0.103640873
0.039,0.103907286
0.0391,0.104173698
0.0392,0.10444011
0.0393,0.104706523
0.0394,0.104972935
0.0395,0.105239347
0.0396,0.105505759
0.0397,0.105772171
0.0398,0.106038582
0.0399,0.106304994
0.04,0.106571405
0.0401,0.106837817
0.0402,0.107104228
0.0403,0.107370639
0.0404,0.10763705
0.0405,0.10790346
0.0406,0.108169871
0.0407,0.108436281
0.0408,0.108702692
0.0409,0.108969102
0.041,0.109235512
0.0411,0.109501922
0.0412,0.109768332
0.0413,0.110034742
0.0414,0.110301151
0.0415,0.110567561
0.0416,0.11083397
0.0417,0.111100379
0.0418,0.111366788
0.0419,0.111633197
0.042,0.111899606
0.0421,0.112166014
0.0422,0.112432423
0.0423,0.112698831
0.0424,0.112965239
0.0425,0.113231648
0.0426,0.113498055
0.0427,0.113764463
0.0428,0.114030871
0.0429,0.114297278
0.043,0.114563686
0.0431,0.114830093
0.0432,0.1150965
0.0433,0.115362907
0.0434,0.115629314
0.0435,0.115895721
0.0436,0.116162127
0.0437,0.116428534
0.0438,0.11669494
0.0439,0.116961346
0.044,0.117227752
0.0441,0.117494158
0.0442,0.117760564
0.0443,0.118026969
0.0444,0.118293375
0.0445,0.11855978
0.0446,0.118826185
0.0447,0.11909259
0.0448,0.119358995
0.0449,0.1196254
0.045,0.119891804
0.0451,0.120158209
0.0452,0.120424613
0.0453,0.120691017
0.0454,0.120957421
0.0455,0.121223825
0.0456,0.121490229
0.0457,0.121756632
0.0458,0.122023036
0.0459,0.122289439
0.046,0.122555842
0.0461,0.122822245
0.0462,0.123088648
0.0463,0.12335505
0.0464,0.123621453
0.0465,0.123887855
0.0466,0.124154257
0.0467,0.124420659
0.0468,0.124687061
0.0469,0.124953463
0.047,0.125219865
0.0471,0.125486266
0.0472,0.125752667
0.0473,0.126019069
0.0474,0.12628547
0.0475,0.12655187
0.0476,0.126818271
0.0477,0.127084672
0.0478,0.127351072
0.0479,0.127617472
0.048,0.127883872
0.0481,0.128150272
0.0482,0.128416672
0.0483,0.128683072
0.0484,0.128949471
0.0485,0.12921587
0.0486,0.12948227
0.0487,0.129748669
0.0488,0.130015067
0.0489,0.130281466
0.049,0.130547865
0.0491,0.130814263
0.0492,0.131080661
0.0493,0.131347059
0.0494,0.131613457
0.0495,0.131879855
0.0496,0.132146252
0.0497,0.13241265
0.0498,0.132679047
0.0499,0.132945444
0.05,0.133211841
0.0501,0.133478238
0.0502,0.133744634
0.0503,0.134011031
0.0504,0.134277427
0.0505,0.134543823
0.0506,0.134810219
0.0507,0.135076615
0.0508,0.13534301
0.0509,0.135609406
0.051,0.135875801
0.0511,0.136142196
0.0512,0.136408591
0.0513,0.136674986
0.0514,0.136941381
0.0515,0.137207775
0.0516,0.13747417
0.0517,0.137740564
0.0518,0.138006958
0.0519,0.138273351
0.052,0.138539745
0.0521,0.138806139
0.0522,0.139072532
0.0523,0.139338925
0.0524,0.139605318
0.0525,0.139871711
0.0526,0.140138103
0.0527,0.140404496
0.0528,0.140670888
0.0529,0.14093728
0.053,0.141203672
0.0531,0.141470064
0.0532,0.141736456
0.0533,0.142002847
0.0534,0.142269238
0.0535,0.142535629
0.0536,0.14280202
0.0537,0.143068411
0.0538,0.143334802
0.0539,0.143601192
0.054,0.143867582
0.0541,0.144133972
0.0542,0.144400362
0.0543,0.144666752
0.0544,0.144933142
0.0545,0.145199531
0.0546,0.14546592
0.0547,0.145732309
0.0548,0.145998698
0.0549,0.146265087
0.055,0.146531475
0.0551,0.146797863
0.0552,0.147064251
0.0553,0.147330639
0.0554,0.147597027
0.0555,0.147863415
0.0556,0.148129802
0.0557,0.148396189
0.0558,0.148662576
0.0559,0.148928963
0.056,0.14919535
0.0561,0.149461736
0.0562,0.149728123
0.0563,0.149994509
0.0564,0.150260895
0.0565,0.150527281
0.0566,0.150793666
0.0567,0.151060052
0.0568,0.151326437
0.0569,0.151592822
0.057,0.151859207
0.0571,0.152125592
0.0572,0.152391976
0.0573,0.15265836
0.0574,0.152924745
0.0575,0.153191129
0.0576,0.153457512
0.0577,0.153723896
0.0578,0.153990279
0.0579,0.154256662
0.058,0.154523045
0.0581,0.154789428
0.0582,0.155055811
0.0583,0.155322193
0.0584,0.155588576
0.0585,0.155854958
0.0586,0.15612134
0.0587,0.156387721
0.0588,0.156654103
0.0589,0.156920484
0.059,0.157186865
0.0591,0.157453246
0.0592,0.157719627
0.0593,0.157986008
0.0594,0.158252388
0.0595,0.158518768
0.0596,0.158785148
0.0597,0.159051528
0.0598,0.159317908
0.0599,0.159584287
0.06,0.159850666
0.0601,0.160117045
0.0602,0.160383424
0.0603,0.160649803
0.0604,0.160916181
0.0605,0.161182559
0.0606,0.161448938
0.0607,0.161715315
0.0608,0.161981693
0.0609,0.162248071
0.061,0.162514448
0.0611,0.162780825
0.0612,0.163047202
0.0613,0.163313578
0.0614,0.163579955
0.0615,0.163846331
0.0616,0.164112707
0.0617,0.164379083
0.0618,0.164645459
0.0619,0.164911834
0.062,0.16517821
0.0621,0.165444585
0.0622,0.16571096
0.0623,0.165977334
0.0624,0.166243709
0.0625,0.166510083
0.0626,0.166776457
0.0627,0.167042831
0.0628,0.167309205
0.0629,0.167575578
0.063,0.167841952
0.0631,0.168108325
0.0632,0.168374698
0.0633,0.16864107
0.0634,0.168907443
0.0635,0.169173815
0.0636,0.169440187
0.0637,0.169706559
0.0638,0.169972931
0.0639,0.170239302
0.064,0.170505673
0.0641,0.170772044
0.0642,0.171038415
0.0643,0.171304786
0.0644,0.171571156
0.0645,0.171837526
0.0646,0.172103896
0.0647,0.172370266
0.0648,0.172636636
0.0649,0.172903005
0.065,0.173169374
0.0651,0.173435743
0.0652,0.173702112
0.0653,0.173968481
0.0654,0.174234849
0.0655,0.174501217
0.0656,0.174767585
0.0657,0.175033953
0.0658,0.17530032
0.0659,0.175566687
0.066,0.175833055
0.0661,0.176099421
0.0662,0.176365788
0.0663,0.176632154
0.0664,0.176898521
0.0665,0.177164887
0.0666,0.177431252
0.0667,0.177697618
0.0668,0.177963983
0.0669,0.178230348
0.067,0.178496713
0.0671,0.178763078
0.0672,0.179029443
0.0673,0.179295807
0.0674,0.179562171
0.0675,0.179828535
0.0676,0.180094898
0.0677,0.180361262
0.0678,0.180627625
0.0679,0.180893988
0.068,0.181160351
0.0681,0.181426713
0.0682,0.181693075
0.0683,0.181959438
0.0684,0.182225799
0.0685,0.182492161
0.0686,0.182758523
0.0687,0.183024884
0.0688,0.183291245
0.0689,0.183557605
0.069,0.183823966
0.0691,0.184090326
0.0692,0.184356686
0.0693,0.184623046
0.0694,0.184889406
0.0695,0.185155765
0.0696,0.185422125
0.0697,0.185688484
0.0698,0.185954842
0.0699,0.186221201
0.07,0.186487559
0.0701,0.186753917
0.0702,0.187020275
0.0703,0.187286633
0.0704,0.18755299
0.0705,0.187819347
0.0706,0.188085704
0.0707,0.188352061
0.0708,0.188618417
0.0709,0.188884774
0.071,0.18915113
0.0711,0.189417486
0.0712,0.189683841
0.0713,0.189950197
0.0714,0.190216552
0.0715,0.190482907
0.0716,0.190749261
0.0717,0.191015616
0.0718,0.19128197
0.0719,0.191548324
0.072,0.191814678
0.0721,0.192081031
0.0722,0.192347384
0.0723,0.192613737
0.0724,0.19288009
0.0725,0.193146443
0.0726,0.193412795
0.0727,0.193679147
0.0728,0.193945499
0.0729,0.194211851
0.073,0.194478202
0.0731,0.194744553
0.0732,0.195010904
0.0733,0.195277255
0.0734,0.195543605
0.0735,0.195809956
0.0736,0.196076306
0.0737,0.196342655
0.0738,0.196609005
0.0739,0.196875354
0.074,0.197141703
0.0741,0.197408052
0.0742,0.197674401
0.0743,0.197940749
0.0744,0.198207097
0.0745,0.198473445
0.0746,0.198739792
0.0747,0.19900614
0.0748,0.199272487
0.0749,0.199538834
0.075,0.19980518
0.0751,0.200071527
0.0752,0.200337873
0.0753,0.200604219
0.0754,0.200870565
0.0755,0.20113691
0.0756,0.201403255
0.0757,0.2016696
0.0758,0.201935945
0.0759,0.202202289
0.076,0.202468633
0.0761,0.202734977
0.0762,0.203001321
0.0763,0.203267665
0.0764,0.203534008
0.0765,0.203800351
0.0766,0.204066694
0.0767,0.204333036
0.0768,0.204599378
0.0769,0.20486572
0.077,0.205132062
0.0771,0.205398404
0.0772,0.205664745
0.0773,0.205931086
0.0774,0.206197427
0.0775,0.206463767
0.0776,0.206730107
0.0777,0.206996447
0.0778,0.207262787
0.0779,0.207529127
0.078,0.207795466
0.0781,0.208061805
0.0782,0.208328144
0.0783,0.208594482
0.0784,0.20886082
0.0785,0.209127158
0.0786,0.209393496
0.0787,0.209659834
0.0788,0.209926171
0.0789,0.210192508
0.079,0.210458844
0.0791,0.210725181
0.0792,0.210991517
0.0793,0.211257853
0.0794,0.211524189
0.0795,0.211790524
0.0796,0.212056859
0.0797,0.212323194
0.0798,0.212589529
0.0799,0.212855864
0.08,0.213122198
0.0801,0.213388532
0.0802,0.213654865
0.0803,0.213921199
0.0804,0.214187532
0.0805,0.214453865
0.0806,0.214720197
0.0807,0.21498653
0.0808,0.215252862
0.0809,0.215519194
0.081,0.215785525
0.0811,0.216051856
0.0812,0.216318188
0.0813,0.216584518
0.0814,0.216850849
0.0815,0.217117179
0.0816,0.217383509
0.0817,0.217649839
0.0818,0.217916168
0.0819,0.218182498
0.082,0.218448827
0.0821,0.218715155
0.0822,0.218981484
0.0823,0.219247812
0.0824,0.21951414
0.0825,0.219780467
0.0826,0.220046795
0.0827,0.220313122
0.0828,0.220579449
0.0829,0.220845775
0.083,0.221112102
0.0831,0.221378428
0.0832,0.221644753
0.0833,0.221911079
0.0834,0.222177404
0.0835,0.222443729
0.0836,0.222710054
0.0837,0.222976378
0.0838,0.223242702
0.0839,0.223509026
0.084,0.22377535
0.0841,0.224041673
0.0842,0.224307996
0.0843,0.224574319
0.0844,0.224840641
0.0845,0.225106964
0.0846,0.225373286
0.0847,0.225639607
0.0848,0.225905929
0.0849,0.22617225
0.085,0.226438571
0.0851,0.226704892
0.0852,0.226971212
0.0853,0.227237532
0.0854,0.227503852
0.0855,0.227770171
0.0856,0.228036491
0.0857,0.228302809
0.0858,0.228569128
0.0859,0.228835447
0.086,0.229101765
0.0861,0.229368083
0.0862,0.2296344
0.0863,0.229900718
0.0864,0.230167035
0.0865,0.230433351
0.0866,0.230699668
0.0867,0.230965984
0.0868,0.2312323
0.0869,0.231498616
0.087,0.231764931
0.0871,0.232031246
0.0872,0.232297561
0.0873,0.232563875
0.0874,0.232830189
0.0875,0.233096503
0.0876,0.233362817
0.0877,0.23362913
0.0878,0.233895444
0.0879,0.234161756
0.088,0.234428069
0.0881,0.234694381
0.0882,0.234960693
0.0883,0.235227005
0.0884,0.235493316
0.0885,0.235759627
0.0886,0.236025938
0.0887,0.236292249
0.0888,0.236558559
0.0889,0.236824869
0.089,0.237091179
0.0891,0.237357488
0.0892,0.237623797
0.0893,0.237890106
0.0894,0.238156415
0.0895,0.238422723
0.0896,0.238689031
0.0897,0.238955339
0.0898,0.239221646
0.0899,0.239487953
0.09,0.23975426
0.0901,0.240020566
0.0902,0.240286873
0.0903,0.240553179
0.0904,0.240819484
0.0905,0.24108579
0.0906,0.241352095
0.0907,0.241618399
0.0908,0.241884704
0.0909,0.242151008
0.091,0.242417312
0.0911,0.242683616
0.0912,0.242949919
0.0913,0.243216222
0.0914,0.243482525
0.0915,0.243748827
0.0916,0.244015129
0.0917,0.244281431
0.0918,0.244547733
0.0919,0.244814034
0.092,0.245080335
0.0921,0.245346635
0.0922,0.245612936
0.0923,0.245879236
0.0924,0.246145536
0.0925,0.246411835
0.0926,0.246678134
0.0927,0.246944433
0.0928,0.247210732
0.0929,0.24747703
0.093,0.247743328
0.0931,0.248009626
0.0932,0.248275923
0.0933,0.24854222
0.0934,0.248808517
0.0935,0.249074813
0.0936,0.249341109
0.0937,0.249607405
0.0938,0.249873701
0.0939,0.250139996
0.094,0.250406291
0.0941,0.250672586
0.0942,0.25093888
0.0943,0.251205174
0.0944,0.251471468
0.0945,0.251737761
0.0946,0.252004055
0.0947,0.252270347
0.0948,0.25253664
0.0949,0.252802932
0.095,0.253069224
0.0951,0.253335516
0.0952,0.253601807
0.0953,0.253868098
0.0954,0.254134389
0.0955,0.254400679
0.0956,0.254666969
0.0957,0.254933259
0.0958,0.255199549
0.0959,0.255465838
0.096,0.255732127
0.0961,0.255998415
0.0962,0.256264703
0.0963,0.256530991
0.0964,0.256797279
0.0965,0.257063566
0.0966,0.257329853
0.0967,0.25759614
0.0968,0.257862426
0.0969,0.258128712
0.097,0.258394998
0.0971,0.258661283
0.0972,0.258927569
0.0973,0.259193853
0.0974,0.259460138
0.0975,0.259726422
0.0976,0.259992706
0.0977,0.260258989
0.0978,0.260525273
0.0979,0.260791556
0.098,0.261057838
0.0981,0.26132412
0.0982,0.261590402
0.0983,0.261856684
0.0984,0.262122965
0.0985,0.262389246
0.0986,0.262655527
0.0987,0.262921808
0.0988,0.263188088
0.0989,0.263454367
0.099,0.263720647
0.0991,0.263986926
0.0992,0.264253205
0.0993,0.264519483
0.0994,0.264785761
0.0995,0.265052039
0.0996,0.265318317
0.0997,0.265584594
0.0998,0.265850871
0.0999,0.266117147
0.1,0.266383424

==> SO2n_Our_Bound_Log.csv <==
a,dist
0,3.96E-16
0.0001,0.000169619
0.0002,0.000339238
0.0003,0.000508857
0.0004,0.000678477
0.0005,0.000848096
0.0006,0.001017715
0.0007,0.001187334
0.0008,0.001356953
0.0009,0.001526572
0.001,0.001696191
0.0011,0.00186581
0.0012,0.00203543
0.0013,0.002205049
0.0014,0.002374668
0.0015,0.002544287
0.0016,0.002713906
0.0017,0.002883525
0.0018,0.003053144
0.0019,0.003222763
0.002,0.003392383
0.0021,0.003562002
0.0022,0.003731621
0.0023,0.00390124
0.0024,0.004070859
0.0025,0.004240478
0.0026,0.004410097
0.0027,0.004579716
0.0028,0.004749336
0.0029,0.004918955
0.003,0.005088574
0.0031,0.005258193
0.0032,0.005427812
0.0033,0.005597431
0.0034,0.00576705
0.0035,0.005936669
0.0036,0.006106289
0.0037,0.006275908
0.0038,0.006445527
0.0039,0.006615146
0.004,0.006784765
0.0041,0.006954384
0.0042,0.007124003
0.0043,0.007293622
0.0044,0.007463242
0.0045,0.007632861
0.0046,0.00780248
0.0047,0.007972099
0.0048,0.008141718
0.0049,0.008311337
0.005,0.008480956
0.0051,0.008650575
0.0052,0.008820195
0.0053,0.008989814
0.0054,0.009159433
0.0055,0.009329052
0.0056,0.009498671
0.0057,0.00966829
0.0058,0.009837909
0.0059,0.010007528
0.006,0.010177148
0.0061,0.010346767
0.0062,0.010516386
0.0063,0.010686005
0.0064,0.010855624
0.0065,0.011025243
0.0066,0.011194862
0.0067,0.011364481
0.0068,0.011534101
0.0069,0.01170372
0.007,0.011873339
0.0071,0.012042958
0.0072,0.012212577
0.0073,0.012382196
0.0074,0.012551815
0.0075,0.012721434
0.0076,0.012891054
0.0077,0.013060673
0.0078,0.013230292
0.0079,0.013399911
0.008,0.01356953
0.0081,0.013739149
0.0082,0.013908768
0.0083,0.014078387
0.0084,0.014248007
0.0085,0.014417626
0.0086,0.014587245
0.0087,0.014756864
0.0088,0.014926483
0.0089,0.015096102
0.009,0.015265721
0.0091,0.01543534
0.0092,0.015604959
0.0093,0.015774579
0.0094,0.015944198
0.0095,0.016113817
0.0096,0.016283436
0.0097,0.016453055
0.0098,0.016622674
0.0099,0.016792293
0.01,0.016961912
0.0101,0.017131532
0.0102,0.017301151
0.0103,0.01747077
0.0104,0.017640389
0.0105,0.017810008
0.0106,0.017979627
0.0107,0.018149246
0.0108,0.018318865
0.0109,0.018488485
0.011,0.018658104
0.0111,0.018827723
0.0112,0.018997342
0.0113,0.019166961
0.0114,0.01933658
0.0115,0.019506199
0.0116,0.019675818
0.0117,0.019845437
0.0118,0.020015057
0.0119,0.020184676
0.012,0.020354295
0.0121,0.020523914
0.0122,0.020693533
0.0123,0.020863152
0.0124,0.021032771
0.0125,0.02120239
0.0126,0.021372009
0.0127,0.021541629
0.0128,0.021711248
0.0129,0.021880867
0.013,0.022050486
0.0131,0.022220105
0.0132,0.022389724
0.0133,0.022559343
0.0134,0.022728962
0.0135,0.022898581
0.0136,0.023068201
0.0137,0.02323782
0.0138,0.023407439
0.0139,0.023577058
0.014,0.023746677
0.0141,0.023916296
0.0142,0.024085915
0.0143,0.024255534
0.0144,0.024425153
0.0145,0.024594773
0.0146,0.024764392
0.0147,0.024934011
0.0148,0.02510363
0.0149,0.025273249
0.015,0.025442868
0.0151,0.025612487
0.0152,0.025782106
0.0153,0.025951725
0.0154,0.026121345
0.0155,0.026290964
0.0156,0.026460583
0.0157,0.026630202
0.0158,0.026799821
0.0159,0.02696944
0.016,0.027139059
0.0161,0.027308678
0.0162,0.027478297
0.0163,0.027647917
0.0164,0.027817536
0.0165,0.027987155
0.0166,0.028156774
0.0167,0.028326393
0.0168,0.028496012
0.0169,0.028665631
0.017,0.02883525
0.0171,0.029004869
0.0172,0.029174488
0.0173,0.029344108
0.0174,0.029513727
0.0175,0.029683346
0.0176,0.029852965
0.0177,0.030022584
0.0178,0.030192203
0.0179,0.030361822
0.018,0.030531441
0.0181,0.03070106
0.0182,0.030870679
0.0183,0.031040299
0.0184,0.031209918
0.0185,0.031379537
0.0186,0.031549156
0.0187,0.031718775
0.0188,0.031888394
0.0189,0.032058013
0.019,0.032227632
0.0191,0.032397251
0.0192,0.03256687
0.0193,0.03273649
0.0194,0.032906109
0.0195,0.033075728
0.0196,0.033245347
0.0197,0.033414966
0.0198,0.033584585
0.0199,0.033754204
0.02,0.033923823
0.0201,0.034093442
0.0202,0.034263061
0.0203,0.03443268
0.0204,0.0346023
0.0205,0.034771919
0.0206,0.034941538
0.0207,0.035111157
0.0208,0.035280776
0.0209,0.035450395
0.021,0.035620014
0.0211,0.035789633
0.0212,0.035959252
0.0213,0.036128871
0.0214,0.03629849
0.0215,0.03646811
0.0216,0.036637729
0.0217,0.036807348
0.0218,0.036976967
0.0219,0.037146586
0.022,0.037316205
0.0221,0.037485824
0.0222,0.037655443
0.0223,0.037825062
0.0224,0.037994681
0.0225,0.0381643
0.0226,0.038333919
0.0227,0.038503539
0.0228,0.038673158
0.0229,0.038842777
0.023,0.039012396
0.0231,0.039182015
0.0232,0.039351634
0.0233,0.039521253
0.0234,0.039690872
0.0235,0.039860491
0.0236,0.04003011
0.0237,0.040199729
0.0238,0.040369348
0.0239,0.040538968
0.024,0.040708587
0.0241,0.040878206
0.0242,0.041047825
0.0243,0.041217444
0.0244,0.041387063
0.0245,0.041556682
0.0246,0.041726301
0.0247,0.04189592
0.0248,0.042065539
0.0249,0.042235158
0.025,0.042404777
0.0251,0.042574396
0.0252,0.042744016
0.0253,0.042913635
0.0254,0.043083254
0.0255,0.043252873
0.0256,0.043422492
0.0257,0.043592111
0.0258,0.04376173
0.0259,0.043931349
0.026,0.044100968
0.0261,0.044270587
0.0262,0.044440206
0.0263,0.044609825
0.0264,0.044779444
0.0265,0.044949063
0.0266,0.045118682
0.0267,0.045288302
0.0268,0.045457921
0.0269,0.04562754
0.027,0.045797159
0.0271,0.045966778
0.0272,0.046136397
0.0273,0.046306016
0.0274,0.046475635
0.0275,0.046645254
0.0276,0.046814873
0.0277,0.046984492
0.0278,0.047154111
0.0279,0.04732373
0.028,0.047493349
0.0281,0.047662968
0.0282,0.047832587
0.0283,0.048002207
0.0284,0.048171826
0.0285,0.048341445
0.0286,0.048511064
0.0287,0.048680683
0.0288,0.048850302
0.0289,0.049019921
0.029,0.04918954
0.0291,0.049359159
0.0292,0.049528778
0.0293,0.049698397
0.0294,0.049868016
0.0295,0.050037635
0.0296,0.050207254
0.0297,0.050376873
0.0298,0.050546492
0.0299,0.050716111
0.03,0.05088573
0.0301,0.05105535
0.0302,0.051224969
0.0303,0.051394588
0.0304,0.051564207
0.0305,0.051733826
0.0306,0.051903445
0.0307,0.052073064
0.0308,0.052242683
0.0309,0.052412302
0.031,0.052581921
0.0311,0.05275154
0.0312,0.052921159
0.0313,0.053090778
0.0314,0.053260397
0.0315,0.053430016
0.0316,0.053599635
0.0317,0.053769254
0.0318,0.053938873
0.0319,0.054108492
0.032,0.054278111
0.0321,0.05444773
0.0322,0.054617349
0.0323,0.054786968
0.0324,0.054956588
0.0325,0.055126207
0.0326,0.055295826
0.0327,0.055465445
0.0328,0.055635064
0.0329,0.055804683
0.033,0.055974302
0.0331,0.056143921
0.0332,0.05631354
0.0333,0.056483159
0.0334,0.056652778
0.0335,0.056822397
0.0336,0.056992016
0.0337,0.057161635
0.0338,0.057331254
0.0339,0.057500873
0.034,0.057670492
0.0341,0.057840111
0.0342,0.05800973
0.0343,0.058179349
0.0344,0.058348968
0.0345,0.058518587
0.0346,0.058688206
0.0347,0.058857825
0.0348,0.059027444
0.0349,0.059197063
0.035,0.059366682
0.0351,0.059536301
0.0352,0.05970592
0.0353,0.059875539
0.0354,0.060045158
0.0355,0.060214777
0.0356,0.060384396
0.0357,0.060554015
0.0358,0.060723634
0.0359,0.060893253
0.036,0.061062873
0.0361,0.061232492
0.0362,0.061402111
0.0363,0.06157173
0.0364,0.061741349
0.0365,0.061910968
0.0366,0.062080587
0.0367,0.062250206
0.0368,0.062419825
0.0369,0.062589444
0.037,0.062759063
0.0371,0.062928682
0.0372,0.063098301
0.0373,0.06326792
0.0374,0.063437539
0.0375,0.063607158
0.0376,0.063776777
0.0377,0.063946396
0.0378,0.064116015
0.0379,0.064285634
0.038,0.064455253
0.0381,0.064624872
0.0382,0.064794491
0.0383,0.06496411
0.0384,0.065133729
0.0385,0.065303348
0.0386,0.065472967
0.0387,0.065642586
0.0388,0.065812205
0.0389,0.065981824
0.039,0.066151443
0.0391,0.066321062
0.0392,0.066490681
0.0393,0.0666603
0.0394,0.066829919
0.0395,0.066999538
0.0396,0.067169157
0.0397,0.067338776
0.0398,0.067508395
0.0399,0.067678014
0.04,0.067847633
0.0401,0.068017252
0.0402,0.068186871
0.0403,0.06835649
0.0404,0.068526109
0.0405,0.068695728
0.0406,0.068865347
0.0407,0.069034966
0.0408,0.069204585
0.0409,0.069374204
0.041,0.069543823
0.0411,0.069713441
0.0412,0.06988306
0.0413,0.070052679
0.0414,0.070222298
0.0415,0.070391917
0.0416,0.070561536
0.0417,0.070731155
0.0418,0.070900774
0.0419,0.071070393
0.042,0.071240012
0.0421,0.071409631
0.0422,0.07157925
0.0423,0.071748869
0.0424,0.071918488
0.0425,0.072088107
0.0426,0.072257726
0.0427,0.072427345
0.0428,0.072596964
0.0429,0.072766583
0.043,0.072936202
0.0431,0.073105821
0.0432,0.07327544
0.0433,0.073445059
0.0434,0.073614678
0.0435,0.073784297
0.0436,0.073953916
0.0437,0.074123535
0.0438,0.074293154
0.0439,0.074462773
0.044,0.074632392
0.0441,0.074802011
0.0442,0.07497163
0.0443,0.075141249
0.0444,0.075310868
0.0445,0.075480486
0.0446,0.075650105
0.0447,0.075819724
0.0448,0.075989343
0.0449,0.076158962
0.045,0.076328581
0.0451,0.0764982
0.0452,0.076667819
0.0453,0.076837438
0.0454,0.077007057
0.0455,0.077176676
0.0456,0.077346295
0.0457,0.077515914
0.0458,0.077685533
0.0459,0.077855152
0.046,0.078024771
0.0461,0.07819439
0.0462,0.078364009
0.0463,0.078533628
0.0464,0.078703247
0.0465,0.078872865
0.0466,0.079042484
0.0467,0.079212103
0.0468,0.079381722
0.0469,0.079551341
0.047,0.07972096
0.0471,0.079890579
0.0472,0.080060198
0.0473,0.080229817
0.0474,0.080399436
0.0475,0.080569055
0.0476,0.080738674
0.0477,0.080908293
0.0478,0.081077912
0.0479,0.081247531
0.048,0.08141715
0.0481,0.081586768
0.0482,0.081756387
0.0483,0.081926006
0.0484,0.082095625
0.0485,0.082265244
0.0486,0.082434863
0.0487,0.082604482
0.0488,0.082774101
0.0489,0.08294372
0.049,0.083113339
0.0491,0.083282958
0.0492,0.083452577
0.0493,0.083622196
0.0494,0.083791814
0.0495,0.083961433
0.0496,0.084131052
0.0497,0.084300671
0.0498,0.08447029
0.0499,0.084639909
0.05,0.084809528
0.0501,0.084979147
0.0502,0.085148766
0.0503,0.085318385
0.0504,0.085488004
0.0505,0.085657622
0.0506,0.085827241
0.0507,0.08599686
0.0508,0.086166479
0.0509,0.086336098
0.051,0.086505717
0.0511,0.086675336
0.0512,0.086844955
0.0513,0.087014574
0.0514,0.087184193
0.0515,0.087353812
0.0516,0.08752343
0.0517,0.087693049
0.0518,0.087862668
0.0519,0.088032287
0.052,0.088201906
0.0521,0.088371525
0.0522,0.088541144
0.0523,0.088710763
0.0524,0.088880382
0.0525,0.08905
0.0526,0.089219619
0.0527,0.089389238
0.0528,0.089558857
0.0529,0.089728476
0.053,0.089898095
0.0531,0.090067714
0.0532,0.090237333
0.0533,0.090406952
0.0534,0.09057657
0.0535,0.090746189
0.0536,0.090915808
0.0537,0.091085427
0.0538,0.091255046
0.0539,0.091424665
0.054,0.091594284
0.0541,0.091763903
0.0542,0.091933522
0.0543,0.09210314
0.0544,0.092272759
0.0545,0.092442378
0.0546,0.092611997
0.0547,0.092781616
0.0548,0.092951235
0.0549,0.093120854
0.055,0.093290472
0.0551,0.093460091
0.0552,0.09362971
0.0553,0.093799329
0.0554,0.093968948
0.0555,0.094138567
0.0556,0.094308186
0.0557,0.094477805
0.0558,0.094647423
0.0559,0.094817042
0.056,0.094986661
0.0561,0.09515628
0.0562,0.095325899
0.0563,0.095495518
0.0564,0.095665137
0.0565,0.095834755
0.0566,0.096004374
0.0567,0.096173993
0.0568,0.096343612
0.0569,0.096513231
0.057,0.09668285
0.0571,0.096852469
0.0572,0.097022087
0.0573,0.097191706
0.0574,0.097361325
0.0575,0.097530944
0.0576,0.097700563
0.0577,0.097870182
0.0578,0.0980398
0.0579,0.098209419
0.058,0.098379038
0.0581,0.098548657
0.0582,0.098718276
0.0583,0.098887895
0.0584,0.099057513
0.0585,0.099227132
0.0586,0.099396751
0.0587,0.09956637
0.0588,0.099735989
0.0589,0.099905608
0.059,0.100075226
0.0591,0.100244845
0.0592,0.100414464
0.0593,0.100584083
0.0594,0.100753702
0.0595,0.100923321
0.0596,0.101092939
0.0597,0.101262558
0.0598,0.101432177
0.0599,0.101601796
0.06,0.101771415
0.0601,0.101941033
0.0602,0.102110652
0.0603,0.102280271
0.0604,0.10244989
0.0605,0.102619509
0.0606,0.102789128
0.0607,0.102958746
0.0608,0.103128365
0.0609,0.103297984
0.061,0.103467603
0.0611,0.103637222
0.0612,0.10380684
0.0613,0.103976459
0.0614,0.104146078
0.0615,0.104315697
0.0616,0.104485316
0.0617,0.104654934
0.0618,0.104824553
0.0619,0.104994172
0.062,0.105163791
0.0621,0.10533341
0.0622,0.105503028
0.0623,0.105672647
0.0624,0.105842266
0.0625,0.106011885
0.0626,0.106181504
0.0627,0.106351122
0.0628,0.106520741
0.0629,0.10669036
0.063,0.106859979
0.0631,0.107029598
0.0632,0.107199216
0.0633,0.107368835
0.0634,0.107538454
0.0635,0.107708073
0.0636,0.107877691
0.0637,0.10804731
0.0638,0.108216929
0.0639,0.108386548
0.064,0.108556167
0.0641,0.108725785
0.0642,0.108895404
0.0643,0.109065023
0.0644,0.109234642
0.0645,0.10940426
0.0646,0.109573879
0.0647,0.109743498
0.0648,0.109913117
0.0649,0.110082736
0.065,0.110252354
0.0651,0.110421973
0.0652,0.110591592
0.0653,0.110761211
0.0654,0.110930829
0.0655,0.111100448
0.0656,0.111270067
0.0657,0.111439686
0.0658,0.111609304
0.0659,0.111778923
0.066,0.111948542
0.0661,0.112118161
0.0662,0.112287779
0.0663,0.112457398
0.0664,0.112627017
0.0665,0.112796636
0.0666,0.112966254
0.0667,0.113135873
0.0668,0.113305492
0.0669,0.113475111
0.067,0.113644729
0.0671,0.113814348
0.0672,0.113983967
0.0673,0.114153586
0.0674,0.114323204
0.0675,0.114492823
0.0676,0.114662442
0.0677,0.114832061
0.0678,0.115001679
0.0679,0.115171298
0.068,0.115340917
0.0681,0.115510535
0.0682,0.115680154
0.0683,0.115849773
0.0684,0.116019392
0.0685,0.11618901
0.0686,0.116358629
0.0687,0.116528248
0.0688,0.116697867
0.0689,0.116867485
0.069,0.117037104
0.0691,0.117206723
0.0692,0.117376341
0.0693,0.11754596
0.0694,0.117715579
0.0695,0.117885198
0.0696,0.118054816
0.0697,0.118224435
0.0698,0.118394054
0.0699,0.118563672
0.07,0.118733291
0.0701,0.11890291
0.0702,0.119072529
0.0703,0.119242147
0.0704,0.119411766
0.0705,0.119581385
0.0706,0.119751003
0.0707,0.119920622
0.0708,0.120090241
0.0709,0.120259859
0.071,0.120429478
0.0711,0.120599097
0.0712,0.120768716
0.0713,0.120938334
0.0714,0.121107953
0.0715,0.121277572
0.0716,0.12144719
0.0717,0.121616809
0.0718,0.121786428
0.0719,0.121956046
0.072,0.122125665
0.0721,0.122295284
0.0722,0.122464902
0.0723,0.122634521
0.0724,0.12280414
0.0725,0.122973758
0.0726,0.123143377
0.0727,0.123312996
0.0728,0.123482614
0.0729,0.123652233
0.073,0.123821852
0.0731,0.12399147
0.0732,0.124161089
0.0733,0.124330708
0.0734,0.124500326
0.0735,0.124669945
0.0736,0.124839564
0.0737,0.125009182
0.0738,0.125178801
0.0739,0.12534842
0.074,0.125518038
0.0741,0.125687657
0.0742,0.125857276
0.0743,0.126026894
0.0744,0.126196513
0.0745,0.126366132
0.0746,0.12653575
0.0747,0.126705369
0.0748,0.126874988
0.0749,0.127044606
0.075,0.127214225
0.0751,0.127383844
0.0752,0.127553462
0.0753,0.127723081
0.0754,0.1278927
0.0755,0.128062318
0.0756,0.128231937
0.0757,0.128401555
0.0758,0.128571174
0.0759,0.128740793
0.076,0.128910411
0.0761,0.12908003
0.0762,0.129249649
0.0763,0.129419267
0.0764,0.129588886
0.0765,0.129758504
0.0766,0.129928123
0.0767,0.130097742
0.0768,0.13026736
0.0769,0.130436979
0.077,0.130606598
0.0771,0.130776216
0.0772,0.130945835
0.0773,0.131115453
0.0774,0.131285072
0.0775,0.131454691
0.0776,0.131624309
0.0777,0.131793928
0.0778,0.131963546
0.0779,0.132133165
0.078,0.132302784
0.0781,0.132472402
0.0782,0.132642021
0.0783,0.13281164
0.0784,0.132981258
0.0785,0.133150877
0.0786,0.133320495
0.0787,0.133490114
0.0788,0.133659733
0.0789,0.133829351
0.079,0.13399897
0.0791,0.134168588
0.0792,0.134338207
0.0793,0.134507825
0.0794,0.134677444
0.0795,0.134847063
0.0796,0.135016681
0.0797,0.1351863
0.0798,0.135355918
0.0799,0.135525537
0.08,0.135695156
0.0801,0.135864774
0.0802,0.136034393
0.0803,0.136204011
0.0804,0.13637363
0.0805,0.136543248
0.0806,0.136712867
0.0807,0.136882486
0.0808,0.137052104
0.0809,0.137221723
0.081,0.137391341
0.0811,0.13756096
0.0812,0.137730578
0.0813,0.137900197
0.0814,0.138069816
0.0815,0.138239434
0.0816,0.138409053
0.0817,0.138578671
0.0818,0.13874829
0.0819,0.138917908
0.082,0.139087527
0.0821,0.139257145
0.0822,0.139426764
0.0823,0.139596382
0.0824,0.139766001
0.0825,0.13993562
0.0826,0.140105238
0.0827,0.140274857
0.0828,0.140444475
0.0829,0.140614094
0.083,0.140783712
0.0831,0.140953331
0.0832,0.141122949
0.0833,0.141292568
0.0834,0.141462186
0.0835,0.141631805
0.0836,0.141801423
0.0837,0.141971042
0.0838,0.142140661
0.0839,0.142310279
0.084,0.142479898
0.0841,0.142649516
0.0842,0.142819135
0.0843,0.142988753
0.0844,0.143158372
0.0845,0.14332799
0.0846,0.143497609
0.0847,0.143667227
0.0848,0.143836846
0.0849,0.144006464
0.085,0.144176083
0.0851,0.144345701
0.0852,0.14451532
0.0853,0.144684938
0.0854,0.144854557
0.0855,0.145024175
0.0856,0.145193794
0.0857,0.145363412
0.0858,0.145533031
0.0859,0.145702649
0.086,0.145872268
0.0861,0.146041886
0.0862,0.146211505
0.0863,0.146381123
0.0864,0.146550742
0.0865,0.14672036
0.0866,0.146889979
0.0867,0.147059597
0.0868,0.147229216
0.0869,0.147398834
0.087,0.147568453
0.0871,0.147738071
0.0872,0.14790769
0.0873,0.148077308
0.0874,0.148246927
0.0875,0.148416545
0.0876,0.148586163
0.0877,0.148755782
0.0878,0.1489254
0.0879,0.149095019
0.088,0.149264637
0.0881,0.149434256
0.0882,0.149603874
0.0883,0.149773493
0.0884,0.149943111
0.0885,0.15011273
0.0886,0.150282348
0.0887,0.150451967
0.0888,0.150621585
0.0889,0.150791203
0.089,0.150960822
0.0891,0.15113044
0.0892,0.151300059
0.0893,0.151469677
0.0894,0.151639296
0.0895,0.151808914
0.0896,0.151978533
0.0897,0.152148151
0.0898,0.152317769
0.0899,0.152487388
0.09,0.152657006
0.0901,0.152826625
0.0902,0.152996243
0.0903,0.153165862
0.0904,0.15333548
0.0905,0.153505098
0.0906,0.153674717
0.0907,0.153844335
0.0908,0.154013954
0.0909,0.154183572
0.091,0.154353191
0.0911,0.154522809
0.0912,0.154692427
0.0913,0.154862046
0.0914,0.155031664
0.0915,0.155201283
0.0916,0.155370901
0.0917,0.155540519
0.0918,0.155710138
0.0919,0.155879756
0.092,0.156049375
0.0921,0.156218993
0.0922,0.156388611
0.0923,0.15655823
0.0924,0.156727848
0.0925,0.156897467
0.0926,0.157067085
0.0927,0.157236703
0.0928,0.157406322
0.0929,0.15757594
0.093,0.157745559
0.0931,0.157915177
0.0932,0.158084795
0.0933,0.158254414
0.0934,0.158424032
0.0935,0.15859365
0.0936,0.158763269
0.0937,0.158932887
0.0938,0.159102506
0.0939,0.159272124
0.094,0.159441742
0.0941,0.159611361
0.0942,0.159780979
0.0943,0.159950597
0.0944,0.160120216
0.0945,0.160289834
0.0946,0.160459453
0.0947,0.160629071
0.0948,0.160798689
0.0949,0.160968308
0.095,0.161137926
0.0951,0.161307544
0.0952,0.161477163
0.0953,0.161646781
0.0954,0.161816399
0.0955,0.161986018
0.0956,0.162155636
0.0957,0.162325254
0.0958,0.162494873
0.0959,0.162664491
0.096,0.162834109
0.0961,0.163003728
0.0962,0.163173346
0.0963,0.163342964
0.0964,0.163512583
0.0965,0.163682201
0.0966,0.163851819
0.0967,0.164021438
0.0968,0.164191056
0.0969,0.164360674
0.097,0.164530293
0.0971,0.164699911
0.0972,0.164869529
0.0973,0.165039148
0.0974,0.165208766
0.0975,0.165378384
0.0976,0.165548003
0.0977,0.165717621
0.0978,0.165887239
0.0979,0.166056858
0.098,0.166226476
0.0981,0.166396094
0.0982,0.166565712
0.0983,0.166735331
0.0984,0.166904949
0.0985,0.167074567
0.0986,0.167244186
0.0987,0.167413804
0.0988,0.167583422
0.0989,0.16775304
0.099,0.167922659
0.0991,0.168092277
0.0992,0.168261895
0.0993,0.168431514
0.0994,0.168601132
0.0995,0.16877075
0.0996,0.168940368
0.0997,0.169109987
0.0998,0.169279605
0.0999,0.169449223
0.1,0.169618842

==> SO2n_Our_Bound_opt.csv <==
a,dist
0,1.62E-16
0.0001,6.92467E-05
0.0002,0.000138493
0.0003,0.00020774
0.0004,0.000276987
0.0005,0.000346234
0.0006,0.00041548
0.0007,0.000484727
0.0008,0.000553974
0.0009,0.00062322
0.001,0.000692467
0.0011,0.000761714
0.0012,0.000830961
0.0013,0.000900207
0.0014,0.000969454
0.0015,0.001038701
0.0016,0.001107947
0.0017,0.001177194
0.0018,0.001246441
0.0019,0.001315688
0.002,0.001384934
0.0021,0.001454181
0.0022,0.001523428
0.0023,0.001592675
0.0024,0.001661921
0.0025,0.001731168
0.0026,0.001800415
0.0027,0.001869661
0.0028,0.001938908
0.0029,0.002008155
0.003,0.002077402
0.0031,0.002146648
0.0032,0.002215895
0.0033,0.002285142
0.0034,0.002354388
0.0035,0.002423635
0.0036,0.002492882
0.0037,0.002562129
0.0038,0.002631375
0.0039,0.002700622
0.004,0.002769869
0.0041,0.002839115
0.0042,0.002908362
0.0043,0.002977609
0.0044,0.003046856
0.0045,0.003116102
0.0046,0.003185349
0.0047,0.003254596
0.0048,0.003323842
0.0049,0.003393089
0.005,0.003462336
0.0051,0.003531583
0.0052,0.003600829
0.0053,0.003670076
0.0054,0.003739323
0.0055,0.00380857
0.0056,0.003877816
0.0057,0.003947063
0.0058,0.00401631
0.0059,0.004085556
0.006,0.004154803
0.0061,0.00422405
0.0062,0.004293297
0.0063,0.004362543
0.0064,0.00443179
0.0065,0.004501037
0.0066,0.004570283
0.0067,0.00463953
0.0068,0.004708777
0.0069,0.004778024
0.007,0.00484727
0.0071,0.004916517
0.0072,0.004985764
0.0073,0.00505501
0.0074,0.005124257
0.0075,0.005193504
0.0076,0.005262751
0.0077,0.005331997
0.0078,0.005401244
0.0079,0.005470491
0.008,0.005539737
0.0081,0.005608984
0.0082,0.005678231
0.0083,0.005747478
0.0084,0.005816724
0.0085,0.005885971
0.0086,0.005955218
0.0087,0.006024464
0.0088,0.006093711
0.0089,0.006162958
0.009,0.006232205
0.0091,0.006301451
0.0092,0.006370698
0.0093,0.006439945
0.0094,0.006509191
0.0095,0.006578438
0.0096,0.006647685
0.0097,0.006716932
0.0098,0.006786178
0.0099,0.006855425
0.01,0.006924672
0.0101,0.006993918
0.0102,0.007063165
0.0103,0.007132412
0.0104,0.007201659
0.0105,0.007270905
0.0106,0.007340152
0.0107,0.007409399
0.0108,0.007478645
0.0109,0.007547892
0.011,0.007617139
0.0111,0.007686386
0.0112,0.007755632
0.0113,0.007824879
0.0114,0.007894126
0.0115,0.007963372
0.0116,0.008032619
0.0117,0.008101866
0.0118,0.008171113
0.0119,0.008240359
0.012,0.008309606
0.0121,0.008378853
0.0122,0.008448099
0.0123,0.008517346
0.0124,0.008586593
0.0125,0.00865584
0.0126,0.008725086
0.0127,0.008794333
0.0128,0.00886358
0.0129,0.008932826
0.013,0.009002073
0.0131,0.00907132
0.0132,0.009140567
0.0133,0.009209813
0.0134,0.00927906
0.0135,0.009348307
0.0136,0.009417553
0.0137,0.0094868
0.0138,0.009556047
0.0139,0.009625294
0.014,0.00969454
0.0141,0.009763787
0.0142,0.009833034
0.0143,0.00990228
0.0144,0.009971527
0.0145,0.010040774
0.0146,0.010110021
0.0147,0.010179267
0.0148,0.010248514
0.0149,0.010317761
0.015,0.010387007
0.0151,0.010456254
0.0152,0.010525501
0.0153,0.010594748
0.0154,0.010663994
0.0155,0.010733241
0.0156,0.010802488
0.0157,0.010871734
0.0158,0.010940981
0.0159,0.011010228
0.016,0.011079475
0.0161,0.011148721
0.0162,0.011217968
0.0163,0.011287215
0.0164,0.011356461
0.0165,0.011425708
0.0166,0.011494955
0.0167,0.011564201
0.0168,0.011633448
0.0169,0.011702695
0.017,0.011771942
0.0171,0.011841188
0.0172,0.011910435
0.0173,0.011979682
0.0174,0.012048928
0.0175,0.012118175
0.0176,0.012187422
0.0177,0.012256669
0.0178,0.012325915
0.0179,0.012395162
0.018,0.012464409
0.0181,0.012533655
0.0182,0.012602902
0.0183,0.012672149
0.0184,0.012741396
0.0185,0.012810642
0.0186,0.012879889
0.0187,0.012949136
0.0188,0.013018382
0.0189,0.013087629
0.019,0.013156876
0.0191,0.013226122
0.0192,0.013295369
0.0193,0.013364616
0.0194,0.013433863
0.0195,0.013503109
0.0196,0.013572356
0.0197,0.013641603
0.0198,0.013710849
0.0199,0.013780096
0.02,0.013849343
0.0201,0.01391859
0.0202,0.013987836
0.0203,0.014057083
0.0204,0.01412633
0.0205,0.014195576
0.0206,0.014264823
0.0207,0.01433407
0.0208,0.014403316
0.0209,0.014472563
0.021,0.01454181
0.0211,0.014611057
0.0212,0.014680303
0.0213,0.01474955
0.0214,0.014818797
0.0215,0.014888043
0.0216,0.01495729
0.0217,0.015026537
0.0218,0.015095783
0.0219,0.01516503
0.022,0.015234277
0.0221,0.015303524
0.0222,0.01537277
0.0223,0.015442017
0.0224,0.015511264
0.0225,0.01558051
0.0226,0.015649757
0.0227,0.015719004
0.0228,0.01578825
0.0229,0.015857497
0.023,0.015926744
0.0231,0.015995991
0.0232,0.016065237
0.0233,0.016134484
0.0234,0.016203731
0.0235,0.016272977
0.0236,0.016342224
0.0237,0.016411471
0.0238,0.016480717
0.0239,0.016549964
0.024,0.016619211
0.0241,0.016688458
0.0242,0.016757704
0.0243,0.016826951
0.0244,0.016896198
0.0245,0.016965444
0.0246,0.017034691
0.0247,0.017103938
0.0248,0.017173184
0.0249,0.017242431
0.025,0.017311678
0.0251,0.017380925
0.0252,0.017450171
0.0253,0.017519418
0.0254,0.017588665
0.0255,0.017657911
0.0256,0.017727158
0.0257,0.017796405
0.0258,0.017865651
0.0259,0.017934898
0.026,0.018004145
0.0261,0.018073392
0.0262,0.018142638
0.0263,0.018211885
0.0264,0.018281132
0.0265,0.018350378
0.0266,0.018419625
0.0267,0.018488872
0.0268,0.018558118
0.0269,0.018627365
0.027,0.018696612
0.0271,0.018765858
0.0272,0.018835105
0.0273,0.018904352
0.0274,0.018973599
0.0275,0.019042845
0.0276,0.019112092
0.0277,0.019181339
0.0278,0.019250585
0.0279,0.019319832
0.028,0.019389079
0.0281,0.019458325
0.0282,0.019527572
0.0283,0.019596819
0.0284,0.019666065
0.0285,0.019735312
0.0286,0.019804559
0.0287,0.019873806
0.0288,0.019943052
0.0289,0.020012299
0.029,0.020081546
0.0291,0.020150792
0.0292,0.020220039
0.0293,0.020289286
0.0294,0.020358532
0.0295,0.020427779
0.0296,0.020497026
0.0297,0.020566272
0.0298,0.020635519
0.0299,0.020704766
0.03,0.020774012
0.0301,0.020843259
0.0302,0.020912506
0.0303,0.020981753
0.0304,0.021050999
0.0305,0.021120246
0.0306,0.021189493
0.0307,0.021258739
0.0308,0.021327986
0.0309,0.021397233
0.031,0.021466479
0.0311,0.021535726
0.0312,0.021604973
0.0313,0.021674219
0.0314,0.021743466
0.0315,0.021812713
0.0316,0.021881959
0.0317,0.021951206
0.0318,0.022020453
0.0319,0.022089699
0.032,0.022158946
0.0321,0.022228193
0.0322,0.02229744
0.0323,0.022366686
0.0324,0.022435933
0.0325,0.02250518
0.0326,0.022574426
0.0327,0.022643673
0.0328,0.02271292
0.0329,0.022782166
0.033,0.022851413
0.0331,0.02292066
0.0332,0.022989906
0.0333,0.023059153
0.0334,0.0231284
0.0335,0.023197646
0.0336,0.023266893
0.0337,0.02333614
0.0338,0.023405386
0.0339,0.023474633
0.034,0.02354388
0.0341,0.023613126
0.0342,0.023682373
0.0343,0.02375162
0.0344,0.023820867
0.0345,0.023890113
0.0346,0.02395936
0.0347,0.024028607
0.0348,0.024097853
0.0349,0.0241671
0.035,0.024236347
0.0351,0.024305593
0.0352,0.02437484
0.0353,0.024444087
0.0354,0.024513333
0.0355,0.02458258
0.0356,0.024651827
0.0357,0.024721073
0.0358,0.02479032
0.0359,0.024859567
0.036,0.024928813
0.0361,0.02499806
0.0362,0.025067307
0.0363,0.025136553
0.0364,0.0252058
0.0365,0.025275047
0.0366,0.025344293
0.0367,0.02541354
0.0368,0.025482787
0.0369,0.025552033
0.037,0.02562128
0.0371,0.025690527
0.0372,0.025759773
0.0373,0.02582902
0.0374,0.025898267
0.0375,0.025967513
0.0376,0.02603676
0.0377,0.026106007
0.0378,0.026175253
0.0379,0.0262445
0.038,0.026313747
0.0381,0.026382993
0.0382,0.02645224
0.0383,0.026521487
0.0384,0.026590733
0.0385,0.02665998
0.0386,0.026729227
0.0387,0.026798473
0.0388,0.02686772
0.0389,0.026936967
0.039,0.027006213
0.0391,0.02707546
0.0392,0.027144707
0.0393,0.027213953
0.0394,0.0272832
0.0395,0.027352447
0.0396,0.027421693
0.0397,0.02749094
0.0398,0.027560187
0.0399,0.027629433
0.04,0.02769868
0.0401,0.027767927
0.0402,0.027837173
0.0403,0.02790642
0.0404,0.027975667
0.0405,0.028044913
0.0406,0.02811416
0.0407,0.028183407
0.0408,0.028252653
0.0409,0.0283219
0.041,0.028391147
0.0411,0.028460393
0.0412,0.02852964
0.0413,0.028598887
0.0414,0.028668133
0.0415,0.02873738
0.0416,0.028806627
0.0417,0.028875873
0.0418,0.02894512
0.0419,0.029014367
0.042,0.029083613
0.0421,0.02915286
0.0422,0.029222107
0.0423,0.029291353
0.0424,0.0293606
0.0425,0.029429847
0.0426,0.029499093
0.0427,0.02956834
0.0428,0.029637586
0.0429,0.029706833
0.043,0.02977608
0.0431,0.029845326
0.0432,0.029914573
0.0433,0.02998382
0.0434,0.030053066
0.0435,0.030122313
0.0436,0.03019156
0.0437,0.030260806
0.0438,0.030330053
0.0439,0.0303993
0.044,0.030468546
0.0441,0.030537793
0.0442,0.03060704
0.0443,0.030676286
0.0444,0.030745533
0.0445,0.03081478
0.0446,0.030884026
0.0447,0.030953273
0.0448,0.03102252
0.0449,0.031091766
0.045,0.031161013
0.0451,0.031230259
0.0452,0.031299506
0.0453,0.031368753
0.0454,0.031437999
0.0455,0.031507246
0.0456,0.031576493
0.0457,0.031645739
0.0458,0.031714986
0.0459,0.031784233
0.046,0.031853479
0.0461,0.031922726
0.0462,0.031991973
0.0463,0.032061219
0.0464,0.032130466
0.0465,0.032199712
0.0466,0.032268959
0.0467,0.032338206
0.0468,0.032407452
0.0469,0.032476699
0.047,0.032545946
0.0471,0.032615192
0.0472,0.032684439
0.0473,0.032753686
0.0474,0.032822932
0.0475,0.032892179
0.0476,0.032961426
0.0477,0.033030672
0.0478,0.033099919
0.0479,0.033169165
0.048,0.033238412
0.0481,0.033307659
0.0482,0.033376905
0.0483,0.033446152
0.0484,0.033515399
0.0485,0.033584645
0.0486,0.033653892
0.0487,0.033723139
0.0488,0.033792385
0.0489,0.033861632
0.049,0.033930878
0.0491,0.034000125
0.0492,0.034069372
0.0493,0.034138618
0.0494,0.034207865
0.0495,0.034277112
0.0496,0.034346358
0.0497,0.034415605
0.0498,0.034484852
0.0499,0.034554098
0.05,0.034623345
0.0501,0.034692591
0.0502,0.034761838
0.0503,0.034831085
0.0504,0.034900331
0.0505,0.034969578
0.0506,0.035038825
0.0507,0.035108071
0.0508,0.035177318
0.0509,0.035246564
0.051,0.035315811
0.0511,0.035385058
0.0512,0.035454304
0.0513,0.035523551
0.0514,0.035592798
0.0515,0.035662044
0.0516,0.035731291
0.0517,0.035800537
0.0518,0.035869784
0.0519,0.035939031
0.052,0.036008277
0.0521,0.036077524
0.0522,0.036146771
0.0523,0.036216017
0.0524,0.036285264
0.0525,0.03635451
0.0526,0.036423757
0.0527,0.036493004
0.0528,0.03656225
0.0529,0.036631497
0.053,0.036700744
0.0531,0.03676999
0.0532,0.036839237
0.0533,0.036908483
0.0534,0.03697773
0.0535,0.037046977
0.0536,0.037116223
0.0537,0.03718547
0.0538,0.037254717
0.0539,0.037323963
0.054,0.03739321
0.0541,0.037462456
0.0542,0.037531703
0.0543,0.03760095
0.0544,0.037670196
0.0545,0.037739443
0.0546,0.037808689
0.0547,0.037877936
0.0548,0.037947183
0.0549,0.038016429
0.055,0.038085676
0.0551,0.038154923
0.0552,0.038224169
0.0553,0.038293416
0.0554,0.038362662
0.0555,0.038431909
0.0556,0.038501156
0.0557,0.038570402
0.0558,0.038639649
0.0559,0.038708895
0.056,0.038778142
0.0561,0.038847389
0.0562,0.038916635
0.0563,0.038985882
0.0564,0.039055128
0.0565,0.039124375
0.0566,0.039193622
0.0567,0.039262868
0.0568,0.039332115
0.0569,0.039401361
0.057,0.039470608
0.0571,0.039539855
0.0572,0.039609101
0.0573,0.039678348
0.0574,0.039747595
0.0575,0.039816841
0.0576,0.039886088
0.0577,0.039955334
0.0578,0.040024581
0.0579,0.040093828
0.058,0.040163074
0.0581,0.040232321
0.0582,0.040301567
0.0583,0.040370814
0.0584,0.040440061
0.0585,0.040509307
0.0586,0.040578554
0.0587,0.0406478
0.0588,0.040717047
0.0589,0.040786294
0.059,0.04085554
0.0591,0.040924787
0.0592,0.040994033
0.0593,0.04106328
0.0594,0.041132526
0.0595,0.041201773
0.0596,0.04127102
0.0597,0.041340266
0.0598,0.041409513
0.0599,0.041478759
0.06,0.041548006
0.0601,0.041617253
0.0602,0.041686499
0.0603,0.041755746
0.0604,0.041824992
0.0605,0.041894239
0.0606,0.041963486
0.0607,0.042032732
0.0608,0.042101979
0.0609,0.042171225
0.061,0.042240472
0.0611,0.042309719
0.0612,0.042378965
0.0613,0.042448212
0.0614,0.042517458
0.0615,0.042586705
0.0616,0.042655951
0.0617,0.042725198
0.0618,0.042794445
0.0619,0.042863691
0.062,0.042932938
0.0621,0.043002184
0.0622,0.043071431
0.0623,0.043140678
0.0624,0.043209924
0.0625,0.043279171
0.0626,0.043348417
0.0627,0.043417664
0.0628,0.04348691
0.0629,0.043556157
0.063,0.043625404
0.0631,0.04369465
0.0632,0.043763897
0.0633,0.043833143
0.0634,0.04390239
0.0635,0.043971637
0.0636,0.044040883
0.0637,0.04411013
0.0638,0.044179376
0.0639,0.044248623
0.064,0.044317869
0.0641,0.044387116
0.0642,0.044456363
0.0643,0.044525609
0.0644,0.044594856
0.0645,0.044664102
0.0646,0.044733349
0.0647,0.044802595
0.0648,0.044871842
0.0649,0.044941089
0.065,0.045010335
0.0651,0.045079582
0.0652,0.045148828
0.0653,0.045218075
0.0654,0.045287321
0.0655,0.045356568
0.0656,0.045425815
0.0657,0.045495061
0.0658,0.045564308
0.0659,0.045633554
0.066,0.045702801
0.0661,0.045772047
0.0662,0.045841294
0.0663,0.045910541
0.0664,0.045979787
0.0665,0.046049034
0.0666,0.04611828
0.0667,0.046187527
0.0668,0.046256773
0.0669,0.04632602
0.067,0.046395266
0.0671,0.046464513
0.0672,0.04653376
0.0673,0.046603006
0.0674,0.046672253
0.0675,0.046741499
0.0676,0.046810746
0.0677,0.046879992
0.0678,0.046949239
0.0679,0.047018486
0.068,0.047087732
0.0681,0.047156979
0.0682,0.047226225
0.0683,0.047295472
0.0684,0.047364718
0.0685,0.047433965
0.0686,0.047503211
0.0687,0.047572458
0.0688,0.047641705
0.0689,0.047710951
0.069,0.047780198
0.0691,0.047849444
0.0692,0.047918691
0.0693,0.047987937
0.0694,0.048057184
0.0695,0.04812643
0.0696,0.048195677
0.0697,0.048264923
0.0698,0.04833417
0.0699,0.048403417
0.07,0.048472663
0.0701,0.04854191
0.0702,0.048611156
0.0703,0.048680403
0.0704,0.048749649
0.0705,0.048818896
0.0706,0.048888142
0.0707,0.048957389
0.0708,0.049026635
0.0709,0.049095882
0.071,0.049165129
0.0711,0.049234375
0.0712,0.049303622
0.0713,0.049372868
0.0714,0.049442115
0.0715,0.049511361
0.0716,0.049580608
0.0717,0.049649854
0.0718,0.049719101
0.0719,0.049788347
0.072,0.049857594
0.0721,0.049926841
0.0722,0.049996087
0.0723,0.050065334
0.0724,0.05013458
0.0725,0.050203827
0.0726,0.050273073
0.0727,0.05034232
0.0728,0.050411566
0.0729,0.050480813
0.073,0.050550059
0.0731,0.050619306
0.0732,0.050688552
0.0733,0.050757799
0.0734,0.050827045
0.0735,0.050896292
0.0736,0.050965538
0.0737,0.051034785
0.0738,0.051104032
0.0739,0.051173278
0.074,0.051242525
0.0741,0.051311771
0.0742,0.051381018
0.0743,0.051450264
0.0744,0.051519511
0.0745,0.051588757
0.0746,0.051658004
0.0747,0.05172725
0.0748,0.051796497
0.0749,0.051865743
0.075,0.05193499
0.0751,0.052004236
0.0752,0.052073483
0.0753,0.052142729
0.0754,0.052211976
0.0755,0.052281222
0.0756,0.052350469
0.0757,0.052419715
0.0758,0.052488962
0.0759,0.052558209
0.076,0.052627455
0.0761,0.052696702
0.0762,0.052765948
0.0763,0.052835195
0.0764,0.052904441
0.0765,0.052973688
0.0766,0.053042934
0.0767,0.053112181
0.0768,0.053181427
0.0769,0.053250674
0.077,0.05331992
0.0771,0.053389167
0.0772,0.053458413
0.0773,0.05352766
0.0774,0.053596906
0.0775,0.053666153
0.0776,0.053735399
0.0777,0.053804646
0.0778,0.053873892
0.0779,0.053943139
0.078,0.054012385
0.0781,0.054081632
0.0782,0.054150878
0.0783,0.054220125
0.0784,0.054289371
0.0785,0.054358618
0.0786,0.054427864
0.0787,0.054497111
0.0788,0.054566357
0.0789,0.054635604
0.079,0.05470485
0.0791,0.054774097
0.0792,0.054843343
0.0793,0.05491259
0.0794,0.054981836
0.0795,0.055051083
0.0796,0.055120329
0.0797,0.055189576
0.0798,0.055258822
0.0799,0.055328069
0.08,0.055397315
0.0801,0.055466562
0.0802,0.055535808
0.0803,0.055605055
0.0804,0.055674301
0.0805,0.055743548
0.0806,0.055812794
0.0807,0.055882041
0.0808,0.055951287
0.0809,0.056020534
0.081,0.05608978
0.0811,0.056159027
0.0812,0.056228273
0.0813,0.05629752
0.0814,0.056366766
0.0815,0.056436013
0.0816,0.056505259
0.0817,0.056574506
0.0818,0.056643752
0.0819,0.056712999
0.082,0.056782245
0.0821,0.056851492
0.0822,0.056920738
0.0823,0.056989985
0.0824,0.057059231
0.0825,0.057128477
0.0826,0.057197724
0.0827,0.05726697
0.0828,0.057336217
0.0829,0.057405463
0.083,0.05747471
0.0831,0.057543956
0.0832,0.057613203
0.0833,0.057682449
0.0834,0.057751696
0.0835,0.057820942
0.0836,0.057890189
0.0837,0.057959435
0.0838,0.058028682
0.0839,0.058097928
0.084,0.058167175
0.0841,0.058236421
0.0842,0.058305668
0.0843,0.058374914
0.0844,0.05844416
0.0845,0.058513407
0.0846,0.058582653
0.0847,0.0586519
0.0848,0.058721146
0.0849,0.058790393
0.085,0.058859639
0.0851,0.058928886
0.0852,0.058998132
0.0853,0.059067379
0.0854,0.059136625
0.0855,0.059205872
0.0856,0.059275118
0.0857,0.059344365
0.0858,0.059413611
0.0859,0.059482857
0.086,0.059552104
0.0861,0.05962135
0.0862,0.059690597
0.0863,0.059759843
0.0864,0.05982909
0.0865,0.059898336
0.0866,0.059967583
0.0867,0.060036829
0.0868,0.060106076
0.0869,0.060175322
0.087,0.060244569
0.0871,0.060313815
0.0872,0.060383061
0.0873,0.060452308
0.0874,0.060521554
0.0875,0.060590801
0.0876,0.060660047
0.0877,0.060729294
0.0878,0.06079854
0.0879,0.060867787
0.088,0.060937033
0.0881,0.061006279
0.0882,0.061075526
0.0883,0.061144772
0.0884,0.061214019
0.0885,0.061283265
0.0886,0.061352512
0.0887,0.061421758
0.0888,0.061491005
0.0889,0.061560251
0.089,0.061629497
0.0891,0.061698744
0.0892,0.06176799
0.0893,0.061837237
0.0894,0.061906483
0.0895,0.06197573
0.0896,0.062044976
0.0897,0.062114223
0.0898,0.062183469
0.0899,0.062252715
0.09,0.062321962
0.0901,0.062391208
0.0902,0.062460455
0.0903,0.062529701
0.0904,0.062598948
0.0905,0.062668194
0.0906,0.06273744
0.0907,0.062806687
0.0908,0.062875933
0.0909,0.06294518
0.091,0.063014426
0.0911,0.063083673
0.0912,0.063152919
0.0913,0.063222165
0.0914,0.063291412
0.0915,0.063360658
0.0916,0.063429905
0.0917,0.063499151
0.0918,0.063568398
0.0919,0.063637644
0.092,0.06370689
0.0921,0.063776137
0.0922,0.063845383
0.0923,0.06391463
0.0924,0.063983876
0.0925,0.064053123
0.0926,0.064122369
0.0927,0.064191615
0.0928,0.064260862
0.0929,0.064330108
0.093,0.064399355
0.0931,0.064468601
0.0932,0.064537847
0.0933,0.064607094
0.0934,0.06467634
0.0935,0.064745587
0.0936,0.064814833
0.0937,0.06488408
0.0938,0.064953326
0.0939,0.065022572
0.094,0.065091819
0.0941,0.065161065
0.0942,0.065230312
0.0943,0.065299558
0.0944,0.065368804
0.0945,0.065438051
0.0946,0.065507297
0.0947,0.065576544
0.0948,0.06564579
0.0949,0.065715036
0.095,0.065784283
0.0951,0.065853529
0.0952,0.065922776
0.0953,0.065992022
0.0954,0.066061268
0.0955,0.066130515
0.0956,0.066199761
0.0957,0.066269008
0.0958,0.066338254
0.0959,0.0664075
0.096,0.066476747
0.0961,0.066545993
0.0962,0.06661524
0.0963,0.066684486
0.0964,0.066753732
0.0965,0.066822979
0.0966,0.066892225
0.0967,0.066961472
0.0968,0.067030718
0.0969,0.067099964
0.097,0.067169211
0.0971,0.067238457
0.0972,0.067307704
0.0973,0.06737695
0.0974,0.067446196
0.0975,0.067515443
0.0976,0.067584689
0.0977,0.067653935
0.0978,0.067723182
0.0979,0.067792428
0.098,0.067861675
0.0981,0.067930921
0.0982,0.068000167
0.0983,0.068069414
0.0984,0.06813866
0.0985,0.068207906
0.0986,0.068277153
0.0987,0.068346399
0.0988,0.068415646
0.0989,0.068484892
0.099,0.068554138
0.0991,0.068623385
0.0992,0.068692631
0.0993,0.068761878
0.0994,0.068831124
0.0995,0.06890037
0.0996,0.068969617
0.0997,0.069038863
0.0998,0.069108109
0.0999,0.069177356
0.1,0.069246602

==> Symplectic_Becker_Bound.csv <==
L,dist
1,150.0923234
2,53.44955967
3,32.24687433
4,23.05189064
5,17.93054203
6,14.66941822
7,12.41144382
8,10.75565902
9,9.48957949
10,8.490138749
11,7.681142256
12,7.012897112
13,6.451613532
14,5.973515117
15,5.561385809
16,5.202453424
17,4.887042824
18,4.607690891
19,4.358548563
20,4.13496689
21,3.933204263
22,3.750215358
23,3.583496371
24,3.430969778
25,3.290897323
26,3.161813474
27,3.042473963
28,2.931815543
29,2.828924225
30,2.733009975
31,2.643386393
32,2.559454253
33,2.480688095
34,2.406625214
35,2.336856557
36,2.271019172
37,2.208789889
38,2.149880014
39,2.094030851
40,2.041009908
41,1.990607656
42,1.942634765
43,1.896919727
44,1.853306806
45,1.81165427
46,1.771832844
47,1.733724378
48,1.697220672
49,1.66222245
50,1.62863846
51,1.596384678
52,1.565383608
53,1.535563659
54,1.506858592
55,1.479207031
56,1.452552024
57,1.426840651
58,1.402023674
59,1.378055222
60,1.354892509
61,1.332495575
62,1.310827064
63,1.289852007
64,1.26953764
65,1.24985323
66,1.230769922
67,1.212260597
68,1.19429974
69,1.176863331
70,1.159928729
71,1.143474579
72,1.127480721
73,1.111928106
74,1.096798724
75,1.082075529
76,1.067742382
77,1.053783984
78,1.040185829
79,1.026934147
80,1.014015865
81,1.001418555
82,0.989130403
83,0.977140165
84,0.965437137
85,0.954011122
86,0.942852399
87,0.931951698
88,0.921300171
89,0.910889372
90,0.90071123
91,0.890758033
92,0.881022406
93,0.87149729
94,0.862175933
95,0.853051864
96,0.844118886
97,0.835371058
98,0.826802682
99,0.818408294
100,0.810182646

==> Symplectic_Our_Bound.csv <==
L,dist
1,498.6913249
2,53.762656
3,18.64964713
4,9.342961079
5,5.595803964
6,3.723306894
7,2.655171466
8,1.9887594
9,1.545170029
10,1.235064181
11,1.00978209
12,0.840978932
13,0.711234301
14,0.609362351
15,0.527913546
16,0.461771024
17,0.407325832
18,0.361973398
19,0.323795821
20,0.291355515
21,0.263557762
22,0.239557046
23,0.218691952
24,0.200439067
25,0.184379816
26,0.170176233
27,0.157553022
28,0.146284115
29,0.13618247
30,0.127092256
31,0.118882809
32,0.111443903
33,0.104682034
34,0.09851746
35,0.092881847
36,0.08771636
37,0.082970122
38,0.078598958
39,0.074564363
40,0.070832647
41,0.067374233
42,0.064163071
43,0.061176139
44,0.058393036
45,0.055795628
46,0.053367755
47,0.051094976
48,0.048964357
49,0.046964285
50,0.045084307
51,0.043314997
52,0.041647836
53,0.04007511
54,0.038589819
55,0.037185598
56,0.035856654
57,0.034597701
58,0.033403908
59,0.032270854
60,0.031194489
61,0.030171093
62,0.029197245
63,0.028269799
64,0.027385852
65,0.026542727
66,0.025737947
67,0.024969222
68,0.02423443
69,0.023531603
70,0.022858913
71,0.022214662
72,0.021597268
73,0.02100526
74,0.020437264
75,0.019891999
76,0.019368269
77,0.018864954
78,0.018381006
79,0.017915444
80,0.01746735
81,0.017035859
82,0.016620161
83,0.016219496
84,0.015833146
85,0.015460438
86,0.015100737
87,0.014753445
88,0.014417998
89,0.014093863
90,0.013780536
91,0.013477543
92,0.013184435
93,0.012900785
94,0.012626192
95,0.012360273
96,0.012102668
97,0.011853032
98,0.011611042
99,0.011376387
100,0.011148775
